Greedy Solution of Ill-Posed Problems: Error Bounds and Exact Inversion

The orthogonal matching pursuit (OMP) is an algorithm to solve sparse approximation problems. Sufficient conditions for exact recovery are known with and without noise. In this paper we investigate the applicability of the OMP for the solution of ill-posed inverse problems in general and in particular for two deconvolution examples from mass spectrometry and digital holography respectively. In sparse approximation problems one often has to deal with the problem of redundancy of a dictionary, i.e. the atoms are not linearly independent. However, one expects them to be approximatively orthogonal and this is quantified by the so-called incoherence. This idea cannot be transfered to ill-posed inverse problems since here the atoms are typically far from orthogonal: The ill-posedness of the operator causes that the correlation of two distinct atoms probably gets huge, i.e. that two atoms can look much alike. Therefore one needs conditions which take the structure of the problem into account and work without the concept of coherence. In this paper we develop results for exact recovery of the support of noisy signals. In the two examples in mass spectrometry and digital holography we show that our results lead to practically relevant estimates such that one may check a priori if the experimental setup guarantees exact deconvolution with OMP. Especially in the example from digital holography our analysis may be regarded as a first step to calculate the resolution power of droplet holography.

==> ERC_fresnel1.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00000000
  4.75   0.00000000
  4.80   0.00000000
  4.85   0.00000000
  4.90   0.00000000
  4.95   0.00000000
  5.00   0.00000000
  5.05   0.00000000
  5.10   0.00000000
  5.15   0.00000000
  5.20   0.00000000
  5.25   0.00000000
  5.30   0.00000000
  5.35   0.00000000
  5.40   0.00150000
  5.45   0.00350000
  5.50   0.00550000
  5.55   0.00750000
  5.60   0.00950000
  5.65   0.01100000
  5.70   0.01300000
  5.75   0.01450000
  5.80   0.01600000
  5.85   0.01750000
  5.90   0.01950000
  5.95   0.02050000
  6.00   0.02192308
  6.05   0.02336538
  6.10   0.02475000
  6.15   0.02611538
  6.20   0.02740385
  6.25   0.02871154
  6.30   0.02994231
  6.35   0.03117308
  6.40   0.03234615
  6.45   0.03350000
  6.50   0.03465385
  6.55   0.03573077
  6.60   0.03678846
  6.65   0.03782692
  6.70   0.03884615
  6.75   0.03980769
  6.80   0.04076923
  6.85   0.04173077
  6.90   0.04259615
  6.95   0.04350000
  7.00   0.04438462
  7.05   0.04525000
  7.10   0.04605769
  7.15   0.04688462
  7.20   0.04771154
  7.25   0.04846154
  7.30   0.04923077
  7.35   0.04998077
  7.40   0.05073077
  7.45   0.05140385
  7.50   0.05209615
  7.55   0.05280769
  7.60   0.05346154
  7.65   0.05409615
  7.70   0.05476923
  7.75   0.05540385
  7.80   0.05600000
  7.85   0.05659615
  7.90   0.05723077
  7.95   0.05778846
  8.00   0.05834615
  8.05   0.05890385
  8.10   0.05944231
  8.15   0.05996154
  8.20   0.06048077
  8.25   0.06100000
  8.30   0.06150000
  8.35   0.06200000
  8.40   0.06248077
  8.45   0.06296154
  8.50   0.06344231
  8.55   0.06390385
  8.60   0.06436538
  8.65   0.06482692
  8.70   0.06526923
  8.75   0.06567308
  8.80   0.06611538
  8.85   0.06651923
  8.90   0.06692308
  8.95   0.06732692
  9.00   0.06773077
  9.05   0.06807692
  9.10   0.06846154
  9.15   0.06886538
  9.20   0.06919231
  9.25   0.06955769
  9.30   0.06994231
  9.35   0.07028846
  9.40   0.07059615
  9.45   0.07096154
  9.50   0.07130769
  9.55   0.07159615
  9.60   0.07192308
  9.65   0.07226923
  9.70   0.07253846
  9.75   0.07284615
  9.80   0.07313462
  9.85   0.07344231
  9.90   0.07369231
  9.95   0.07400000
 10.00   0.07428846
 10.05   0.07453846
 10.10   0.07482692
 10.15   0.07507692
 10.20   0.07536538
 10.25   0.07559615
 10.30   0.07588462
 10.35   0.07611538
 10.40   0.07638462
 10.45   0.07659615
 10.50   0.07686538
 10.55   0.07707692
 10.60   0.07732692
 10.65   0.07753846
 10.70   0.07778846
 10.75   0.07800000
 10.80   0.07819231
 10.85   0.07844231
 10.90   0.07863462
 10.95   0.07886538
 11.00   0.07905769
 11.05   0.07928846
 11.10   0.07948077
 11.15   0.07967308
 11.20   0.07988462
 11.25   0.08007692
 11.30   0.08028846
 11.35   0.08044231
 11.40   0.08063462
 11.45   0.08082692
 11.50   0.08098077
 11.55   0.08115385
 11.60   0.08134615
 11.65   0.08150000
 11.70   0.08165385
 11.75   0.08184615
 11.80   0.08200000
 11.85   0.08215385
 11.90   0.08234615
 11.95   0.08250000
 12.00   0.08263462
 12.05   0.08282692
 12.10   0.08298077
 12.15   0.08309615
 12.20   0.08328846
 12.25   0.08344231
 12.30   0.08355769
 12.35   0.08369231
 12.40   0.08388462
 12.45   0.08400000
 12.50   0.08411538
 12.55   0.08428846
 12.60   0.08442308
 12.65   0.08453846
 12.70   0.08465385
 12.75   0.08482692
 12.80   0.08494231
 12.85   0.08505769
 12.90   0.08517308
 12.95   0.08532692
 13.00   0.08544231
 13.05   0.08555769
 13.10   0.08567308
 13.15   0.08582692
 13.20   0.08592308
 13.25   0.08603846
 13.30   0.08615385
 13.35   0.08628846
 13.40   0.08638462
 13.45   0.08650000
 13.50   0.08661538
 13.55   0.08671154
 13.60   0.08684615
 13.65   0.08694231
 13.70   0.08705769
 13.75   0.08715385
 13.80   0.08728846
 13.85   0.08738462
 13.90   0.08748077
 13.95   0.08757692
 14.00   0.08767308


==> ERC_fresnel2.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00000000
  4.75   0.00000000
  4.80   0.00000000
  4.85   0.00000000
  4.90   0.00000000
  4.95   0.00000000
  5.00   0.00000000
  5.05   0.00000000
  5.10   0.00000000
  5.15   0.00000000
  5.20   0.00000000
  5.25   0.00000000
  5.30   0.00100000
  5.35   0.00300000
  5.40   0.00500000
  5.45   0.00700000
  5.50   0.00900000
  5.55   0.01100000
  5.60   0.01300000
  5.65   0.01450000
  5.70   0.01600000
  5.75   0.01800000
  5.80   0.01950000
  5.85   0.02075000
  5.90   0.02226923
  5.95   0.02375000
  6.00   0.02519231
  6.05   0.02659615
  6.10   0.02792308
  6.15   0.02926923
  6.20   0.03057692
  6.25   0.03180769
  6.30   0.03301923
  6.35   0.03425000
  6.40   0.03540385
  6.45   0.03650000
  6.50   0.03763462
  6.55   0.03871154
  6.60   0.03973077
  6.65   0.04073077
  6.70   0.04173077
  6.75   0.04269231
  6.80   0.04357692
  6.85   0.04450000
  6.90   0.04538462
  6.95   0.04625000
  7.00   0.04705769
  7.05   0.04790385
  7.10   0.04873077
  7.15   0.04950000
  7.20   0.05030769
  7.25   0.05105769
  7.30   0.05184615
  7.35   0.05255769
  7.40   0.05330769
  7.45   0.05400000
  7.50   0.05471154
  7.55   0.05538462
  7.60   0.05603846
  7.65   0.05671154
  7.70   0.05734615
  7.75   0.05796154
  7.80   0.05855769
  7.85   0.05915385
  7.90   0.05975000
  7.95   0.06030769
  8.00   0.06086538
  8.05   0.06140385
  8.10   0.06194231
  8.15   0.06246154
  8.20   0.06298077
  8.25   0.06350000
  8.30   0.06398077
  8.35   0.06446154
  8.40   0.06494231
  8.45   0.06540385
  8.50   0.06586538
  8.55   0.06630769
  8.60   0.06675000
  8.65   0.06715385
  8.70   0.06757692
  8.75   0.06798077
  8.80   0.06838462
  8.85   0.06878846
  8.90   0.06915385
  8.95   0.06953846
  9.00   0.06992308
  9.05   0.07032692
  9.10   0.07065385
  9.15   0.07103846
  9.20   0.07140385
  9.25   0.07175000
  9.30   0.07207692
  9.35   0.07242308
  9.40   0.07276923
  9.45   0.07305769
  9.50   0.07338462
  9.55   0.07367308
  9.60   0.07398077
  9.65   0.07428846
  9.70   0.07455769
  9.75   0.07486538
  9.80   0.07513462
  9.85   0.07544231
  9.90   0.07569231
  9.95   0.07600000
 10.00   0.07628846
 10.05   0.07651923
 10.10   0.07680769
 10.15   0.07703846
 10.20   0.07730769
 10.25   0.07751923
 10.30   0.07778846
 10.35   0.07800000
 10.40   0.07821154
 10.45   0.07846154
 10.50   0.07865385
 10.55   0.07890385
 10.60   0.07909615
 10.65   0.07934615
 10.70   0.07953846
 10.75   0.07978846
 10.80   0.08000000
 10.85   0.08019231
 10.90   0.08044231
 10.95   0.08063462
 11.00   0.08084615
 11.05   0.08103846
 11.10   0.08126923
 11.15   0.08144231
 11.20   0.08163462
 11.25   0.08184615
 11.30   0.08203846
 11.35   0.08221154
 11.40   0.08240385
 11.45   0.08259615
 11.50   0.08278846
 11.55   0.08294231
 11.60   0.08313462
 11.65   0.08332692
 11.70   0.08348077
 11.75   0.08363462
 11.80   0.08382692
 11.85   0.08398077
 11.90   0.08409615
 11.95   0.08428846
 12.00   0.08444231
 12.05   0.08455769
 12.10   0.08469231
 12.15   0.08488462
 12.20   0.08500000
 12.25   0.08511538
 12.30   0.08528846
 12.35   0.08542308
 12.40   0.08553846
 12.45   0.08565385
 12.50   0.08582692
 12.55   0.08594231
 12.60   0.08605769
 12.65   0.08617308
 12.70   0.08632692
 12.75   0.08644231
 12.80   0.08655769
 12.85   0.08667308
 12.90   0.08682692
 12.95   0.08694231
 13.00   0.08705769
 13.05   0.08717308
 13.10   0.08732692
 13.15   0.08742308
 13.20   0.08753846
 13.25   0.08765385
 13.30   0.08778846
 13.35   0.08788462
 13.40   0.08798077
 13.45   0.08809615
 13.50   0.08819231
 13.55   0.08830769
 13.60   0.08840385
 13.65   0.08850000
 13.70   0.08859615
 13.75   0.08869231
 13.80   0.08880769
 13.85   0.08890385
 13.90   0.08900000
 13.95   0.08907692
 14.00   0.08917308


==> ERC_fresnel3.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00000000
  4.75   0.00000000
  4.80   0.00000000
  4.85   0.00000000
  4.90   0.00000000
  4.95   0.00000000
  5.00   0.00000000
  5.05   0.00000000
  5.10   0.00000000
  5.15   0.00000000
  5.20   0.00100000
  5.25   0.00350000
  5.30   0.00550000
  5.35   0.00750000
  5.40   0.00950000
  5.45   0.01150000
  5.50   0.01350000
  5.55   0.01500000
  5.60   0.01700000
  5.65   0.01850000
  5.70   0.01990385
  5.75   0.02151923
  5.80   0.02307692
  5.85   0.02457692
  5.90   0.02603846
  5.95   0.02744231
  6.00   0.02880769
  6.05   0.03017308
  6.10   0.03146154
  6.15   0.03273077
  6.20   0.03396154
  6.25   0.03519231
  6.30   0.03634615
  6.35   0.03750000
  6.40   0.03865385
  6.45   0.03975000
  6.50   0.04082692
  6.55   0.04188462
  6.60   0.04292308
  6.65   0.04392308
  6.70   0.04492308
  6.75   0.04588462
  6.80   0.04682692
  6.85   0.04775000
  6.90   0.04865385
  6.95   0.04950000
  7.00   0.05036538
  7.05   0.05121154
  7.10   0.05200000
  7.15   0.05280769
  7.20   0.05355769
  7.25   0.05432692
  7.30   0.05503846
  7.35   0.05578846
  7.40   0.05646154
  7.45   0.05717308
  7.50   0.05782692
  7.55   0.05846154
  7.60   0.05909615
  7.65   0.05975000
  7.70   0.06034615
  7.75   0.06094231
  7.80   0.06153846
  7.85   0.06211538
  7.90   0.06267308
  7.95   0.06326923
  8.00   0.06380769
  8.05   0.06432692
  8.10   0.06484615
  8.15   0.06534615
  8.20   0.06582692
  8.25   0.06630769
  8.30   0.06678846
  8.35   0.06719231
  8.40   0.06763462
  8.45   0.06807692
  8.50   0.06850000
  8.55   0.06890385
  8.60   0.06932692
  8.65   0.06975000
  8.70   0.07011538
  8.75   0.07051923
  8.80   0.07092308
  8.85   0.07132692
  8.90   0.07165385
  8.95   0.07203846
  9.00   0.07242308
  9.05   0.07276923
  9.10   0.07309615
  9.15   0.07346154
  9.20   0.07380769
  9.25   0.07409615
  9.30   0.07442308
  9.35   0.07476923
  9.40   0.07503846
  9.45   0.07534615
  9.50   0.07563462
  9.55   0.07594231
  9.60   0.07619231
  9.65   0.07650000
  9.70   0.07678846
  9.75   0.07703846
  9.80   0.07732692
  9.85   0.07757692
  9.90   0.07786538
  9.95   0.07809615
 10.00   0.07838462
 10.05   0.07859615
 10.10   0.07886538
 10.15   0.07907692
 10.20   0.07932692
 10.25   0.07953846
 10.30   0.07978846
 10.35   0.08000000
 10.40   0.08019231
 10.45   0.08044231
 10.50   0.08063462
 10.55   0.08086538
 10.60   0.08105769
 10.65   0.08128846
 10.70   0.08148077
 10.75   0.08167308
 10.80   0.08188462
 10.85   0.08207692
 10.90   0.08228846
 10.95   0.08244231
 11.00   0.08263462
 11.05   0.08282692
 11.10   0.08298077
 11.15   0.08315385
 11.20   0.08334615
 11.25   0.08350000
 11.30   0.08365385
 11.35   0.08384615
 11.40   0.08400000
 11.45   0.08413462
 11.50   0.08432692
 11.55   0.08448077
 11.60   0.08459615
 11.65   0.08478846
 11.70   0.08494231
 11.75   0.08505769
 11.80   0.08519231
 11.85   0.08538462
 11.90   0.08550000
 11.95   0.08561538
 12.00   0.08578846
 12.05   0.08592308
 12.10   0.08603846
 12.15   0.08615385
 12.20   0.08632692
 12.25   0.08644231
 12.30   0.08655769
 12.35   0.08667308
 12.40   0.08682692
 12.45   0.08694231
 12.50   0.08705769
 12.55   0.08717308
 12.60   0.08732692
 12.65   0.08744231
 12.70   0.08755769
 12.75   0.08767308
 12.80   0.08782692
 12.85   0.08794231
 12.90   0.08805769
 12.95   0.08817308
 13.00   0.08832692
 13.05   0.08844231
 13.10   0.08855769
 13.15   0.08867308
 13.20   0.08882692
 13.25   0.08894231
 13.30   0.08905769
 13.35   0.08917308
 13.40   0.08932692
 13.45   0.08942308
 13.50   0.08953846
 13.55   0.08965385
 13.60   0.08978846
 13.65   0.08988462
 13.70   0.08998077
 13.75   0.09009615
 13.80   0.09019231
 13.85   0.09030769
 13.90   0.09040385
 13.95   0.09050000
 14.00   0.09059615


==> ERC_fresnel4.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00000000
  4.75   0.00000000
  4.80   0.00000000
  4.85   0.00000000
  4.90   0.00000000
  4.95   0.00000000
  5.00   0.00000000
  5.05   0.00000000
  5.10   0.00150000
  5.15   0.00400000
  5.20   0.00600000
  5.25   0.00800000
  5.30   0.01050000
  5.35   0.01250000
  5.40   0.01450000
  5.45   0.01600000
  5.50   0.01800000
  5.55   0.01948077
  5.60   0.02119231
  5.65   0.02286538
  5.70   0.02450000
  5.75   0.02605769
  5.80   0.02755769
  5.85   0.02903846
  5.90   0.03044231
  5.95   0.03180769
  6.00   0.03317308
  6.05   0.03446154
  6.10   0.03573077
  6.15   0.03696154
  6.20   0.03819231
  6.25   0.03934615
  6.30   0.04048077
  6.35   0.04161538
  6.40   0.04269231
  6.45   0.04373077
  6.50   0.04473077
  6.55   0.04573077
  6.60   0.04669231
  6.65   0.04757692
  6.70   0.04850000
  6.75   0.04938462
  6.80   0.05025000
  6.85   0.05105769
  6.90   0.05188462
  6.95   0.05271154
  7.00   0.05346154
  7.05   0.05423077
  7.10   0.05498077
  7.15   0.05573077
  7.20   0.05640385
  7.25   0.05709615
  7.30   0.05778846
  7.35   0.05844231
  7.40   0.05907692
  7.45   0.05973077
  7.50   0.06036538
  7.55   0.06096154
  7.60   0.06155769
  7.65   0.06215385
  7.70   0.06275000
  7.75   0.06330769
  7.80   0.06386538
  7.85   0.06440385
  7.90   0.06492308
  7.95   0.06542308
  8.00   0.06592308
  8.05   0.06640385
  8.10   0.06686538
  8.15   0.06732692
  8.20   0.06776923
  8.25   0.06817308
  8.30   0.06861538
  8.35   0.06903846
  8.40   0.06944231
  8.45   0.06984615
  8.50   0.07026923
  8.55   0.07063462
  8.60   0.07101923
  8.65   0.07142308
  8.70   0.07182692
  8.75   0.07215385
  8.80   0.07253846
  8.85   0.07292308
  8.90   0.07328846
  8.95   0.07361538
  9.00   0.07400000
  9.05   0.07438462
  9.10   0.07469231
  9.15   0.07505769
  9.20   0.07544231
  9.25   0.07578846
  9.30   0.07609615
  9.35   0.07648077
  9.40   0.07682692
  9.45   0.07713462
  9.50   0.07748077
  9.55   0.07782692
  9.60   0.07813462
  9.65   0.07844231
  9.70   0.07878846
  9.75   0.07907692
  9.80   0.07938462
  9.85   0.07967308
  9.90   0.07998077
  9.95   0.08026923
 10.00   0.08053846
 10.05   0.08082692
 10.10   0.08107692
 10.15   0.08136538
 10.20   0.08159615
 10.25   0.08188462
 10.30   0.08211538
 10.35   0.08238462
 10.40   0.08259615
 10.45   0.08286538
 10.50   0.08307692
 10.55   0.08332692
 10.60   0.08353846
 10.65   0.08376923
 10.70   0.08398077
 10.75   0.08417308
 10.80   0.08440385
 10.85   0.08459615
 10.90   0.08480769
 10.95   0.08500000
 11.00   0.08519231
 11.05   0.08538462
 11.10   0.08557692
 11.15   0.08578846
 11.20   0.08594231
 11.25   0.08613462
 11.30   0.08632692
 11.35   0.08648077
 11.40   0.08665385
 11.45   0.08684615
 11.50   0.08700000
 11.55   0.08713462
 11.60   0.08732692
 11.65   0.08748077
 11.70   0.08759615
 11.75   0.08778846
 11.80   0.08794231
 11.85   0.08805769
 11.90   0.08819231
 11.95   0.08838462
 12.00   0.08850000
 12.05   0.08861538
 12.10   0.08878846
 12.15   0.08892308
 12.20   0.08903846
 12.25   0.08915385
 12.30   0.08932692
 12.35   0.08942308
 12.40   0.08953846
 12.45   0.08965385
 12.50   0.08978846
 12.55   0.08988462
 12.60   0.09000000
 12.65   0.09011538
 12.70   0.09021154
 12.75   0.09034615
 12.80   0.09044231
 12.85   0.09055769
 12.90   0.09065385
 12.95   0.09078846
 13.00   0.09088462
 13.05   0.09098077
 13.10   0.09107692
 13.15   0.09117308
 13.20   0.09128846
 13.25   0.09136538
 13.30   0.09146154
 13.35   0.09153846
 13.40   0.09163462
 13.45   0.09171154
 13.50   0.09182692
 13.55   0.09192308
 13.60   0.09200000
 13.65   0.09207692
 13.70   0.09217308
 13.75   0.09228846
 13.80   0.09236538
 13.85   0.09246154
 13.90   0.09253846
 13.95   0.09261538
 14.00   0.09267308


==> ERC_fresnel5.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00000000
  4.75   0.00000000
  4.80   0.00000000
  4.85   0.00000000
  4.90   0.00000000
  4.95   0.00100000
  5.00   0.00350000
  5.05   0.00600000
  5.10   0.00800000
  5.15   0.01000000
  5.20   0.01200000
  5.25   0.01400000
  5.30   0.01600000
  5.35   0.01800000
  5.40   0.01940385
  5.45   0.02115385
  5.50   0.02284615
  5.55   0.02453846
  5.60   0.02613462
  5.65   0.02767308
  5.70   0.02917308
  5.75   0.03063462
  5.80   0.03203846
  5.85   0.03336538
  5.90   0.03473077
  5.95   0.03600000
  6.00   0.03726923
  6.05   0.03848077
  6.10   0.03971154
  6.15   0.04088462
  6.20   0.04203846
  6.25   0.04321154
  6.30   0.04434615
  6.35   0.04546154
  6.40   0.04655769
  6.45   0.04765385
  6.50   0.04875000
  6.55   0.04978846
  6.60   0.05082692
  6.65   0.05184615
  6.70   0.05284615
  6.75   0.05380769
  6.80   0.05476923
  6.85   0.05571154
  6.90   0.05657692
  6.95   0.05746154
  7.00   0.05832692
  7.05   0.05917308
  7.10   0.05994231
  7.15   0.06076923
  7.20   0.06151923
  7.25   0.06226923
  7.30   0.06298077
  7.35   0.06373077
  7.40   0.06440385
  7.45   0.06505769
  7.50   0.06575000
  7.55   0.06638462
  7.60   0.06700000
  7.65   0.06759615
  7.70   0.06823077
  7.75   0.06878846
  7.80   0.06934615
  7.85   0.06990385
  7.90   0.07044231
  7.95   0.07096154
  8.00   0.07148077
  8.05   0.07198077
  8.10   0.07246154
  8.15   0.07294231
  8.20   0.07340385
  8.25   0.07386538
  8.30   0.07430769
  8.35   0.07475000
  8.40   0.07515385
  8.45   0.07557692
  8.50   0.07598077
  8.55   0.07638462
  8.60   0.07678846
  8.65   0.07713462
  8.70   0.07751923
  8.75   0.07790385
  8.80   0.07826923
  8.85   0.07859615
  8.90   0.07896154
  8.95   0.07930769
  9.00   0.07959615
  9.05   0.07992308
  9.10   0.08026923
  9.15   0.08053846
  9.20   0.08084615
  9.25   0.08113462
  9.30   0.08144231
  9.35   0.08169231
  9.40   0.08200000
  9.45   0.08228846
  9.50   0.08253846
  9.55   0.08282692
  9.60   0.08305769
  9.65   0.08334615
  9.70   0.08355769
  9.75   0.08382692
  9.80   0.08403846
  9.85   0.08428846
  9.90   0.08450000
  9.95   0.08469231
 10.00   0.08494231
 10.05   0.08513462
 10.10   0.08534615
 10.15   0.08553846
 10.20   0.08576923
 10.25   0.08592308
 10.30   0.08611538
 10.35   0.08632692
 10.40   0.08650000
 10.45   0.08667308
 10.50   0.08686538
 10.55   0.08703846
 10.60   0.08719231
 10.65   0.08738462
 10.70   0.08753846
 10.75   0.08773077
 10.80   0.08788462
 10.85   0.08803846
 10.90   0.08819231
 10.95   0.08838462
 11.00   0.08851923
 11.05   0.08865385
 11.10   0.08884615
 11.15   0.08898077
 11.20   0.08909615
 11.25   0.08926923
 11.30   0.08942308
 11.35   0.08953846
 11.40   0.08965385
 11.45   0.08982692
 11.50   0.08994231
 11.55   0.09005769
 11.60   0.09017308
 11.65   0.09032692
 11.70   0.09042308
 11.75   0.09053846
 11.80   0.09065385
 11.85   0.09078846
 11.90   0.09088462
 11.95   0.09098077
 12.00   0.09109615
 12.05   0.09119231
 12.10   0.09130769
 12.15   0.09140385
 12.20   0.09150000
 12.25   0.09159615
 12.30   0.09169231
 12.35   0.09180769
 12.40   0.09190385
 12.45   0.09200000
 12.50   0.09207692
 12.55   0.09217308
 12.60   0.09228846
 12.65   0.09236538
 12.70   0.09246154
 12.75   0.09253846
 12.80   0.09261538
 12.85   0.09269231
 12.90   0.09280769
 12.95   0.09288462
 13.00   0.09296154
 13.05   0.09303846
 13.10   0.09311538
 13.15   0.09317308
 13.20   0.09328846
 13.25   0.09336538
 13.30   0.09342308
 13.35   0.09350000
 13.40   0.09357692
 13.45   0.09363462
 13.50   0.09369231
 13.55   0.09380769
 13.60   0.09386538
 13.65   0.09392308
 13.70   0.09400000
 13.75   0.09407692
 13.80   0.09413462
 13.85   0.09419231
 13.90   0.09428846
 13.95   0.09434615
 14.00   0.09440385


==> ERC_fresnel6.dat <==
  4.00   0.00000000
  4.05   0.00000000
  4.10   0.00000000
  4.15   0.00000000
  4.20   0.00000000
  4.25   0.00000000
  4.30   0.00000000
  4.35   0.00000000
  4.40   0.00000000
  4.45   0.00000000
  4.50   0.00000000
  4.55   0.00000000
  4.60   0.00000000
  4.65   0.00000000
  4.70   0.00050000
  4.75   0.00350000
  4.80   0.00650000
  4.85   0.00950000
  4.90   0.01200000
  4.95   0.01500000
  5.00   0.01750000
  5.05   0.01950000
  5.10   0.02140385
  5.15   0.02363462
  5.20   0.02580769
  5.25   0.02786538
  5.30   0.02986538
  5.35   0.03173077
  5.40   0.03357692
  5.45   0.03536538
  5.50   0.03703846
  5.55   0.03867308
  5.60   0.04025000
  5.65   0.04176923
  5.70   0.04323077
  5.75   0.04465385
  5.80   0.04603846
  5.85   0.04734615
  5.90   0.04865385
  5.95   0.04986538
  6.00   0.05109615
  6.05   0.05225000
  6.10   0.05336538
  6.15   0.05444231
  6.20   0.05551923
  6.25   0.05653846
  6.30   0.05750000
  6.35   0.05846154
  6.40   0.05940385
  6.45   0.06030769
  6.50   0.06117308
  6.55   0.06201923
  6.60   0.06284615
  6.65   0.06363462
  6.70   0.06440385
  6.75   0.06517308
  6.80   0.06588462
  6.85   0.06657692
  6.90   0.06726923
  6.95   0.06792308
  7.00   0.06855769
  7.05   0.06921154
  7.10   0.06982692
  7.15   0.07042308
  7.20   0.07101923
  7.25   0.07159615
  7.30   0.07213462
  7.35   0.07271154
  7.40   0.07323077
  7.45   0.07373077
  7.50   0.07423077
  7.55   0.07473077
  7.60   0.07515385
  7.65   0.07561538
  7.70   0.07607692
  7.75   0.07650000
  7.80   0.07690385
  7.85   0.07732692
  7.90   0.07775000
  7.95   0.07809615
  8.00   0.07850000
  8.05   0.07890385
  8.10   0.07926923
  8.15   0.07959615
  8.20   0.07998077
  8.25   0.08032692
  8.30   0.08063462
  8.35   0.08098077
  8.40   0.08132692
  8.45   0.08161538
  8.50   0.08192308
  8.55   0.08225000
  8.60   0.08251923
  8.65   0.08280769
  8.70   0.08307692
  8.75   0.08336538
  8.80   0.08359615
  8.85   0.08388462
  8.90   0.08411538
  8.95   0.08438462
  9.00   0.08461538
  9.05   0.08488462
  9.10   0.08509615
  9.15   0.08536538
  9.20   0.08557692
  9.25   0.08582692
  9.30   0.08603846
  9.35   0.08626923
  9.40   0.08648077
  9.45   0.08667308
  9.50   0.08688462
  9.55   0.08707692
  9.60   0.08728846
  9.65   0.08744231
  9.70   0.08763462
  9.75   0.08782692
  9.80   0.08798077
  9.85   0.08815385
  9.90   0.08834615
  9.95   0.08850000
 10.00   0.08865385
 10.05   0.08884615
 10.10   0.08900000
 10.15   0.08913462
 10.20   0.08932692
 10.25   0.08948077
 10.30   0.08959615
 10.35   0.08976923
 10.40   0.08992308
 10.45   0.09003846
 10.50   0.09015385
 10.55   0.09032692
 10.60   0.09044231
 10.65   0.09055769
 10.70   0.09067308
 10.75   0.09082692
 10.80   0.09094231
 10.85   0.09105769
 10.90   0.09117308
 10.95   0.09132692
 11.00   0.09142308
 11.05   0.09153846
 11.10   0.09165385
 11.15   0.09178846
 11.20   0.09188462
 11.25   0.09198077
 11.30   0.09209615
 11.35   0.09219231
 11.40   0.09230769
 11.45   0.09240385
 11.50   0.09250000
 11.55   0.09257692
 11.60   0.09267308
 11.65   0.09278846
 11.70   0.09286538
 11.75   0.09296154
 11.80   0.09303846
 11.85   0.09311538
 11.90   0.09319231
 11.95   0.09330769
 12.00   0.09338462
 12.05   0.09346154
 12.10   0.09353846
 12.15   0.09361538
 12.20   0.09369231
 12.25   0.09380769
 12.30   0.09388462
 12.35   0.09396154
 12.40   0.09403846
 12.45   0.09411538
 12.50   0.09417308
 12.55   0.09426923
 12.60   0.09434615
 12.65   0.09440385
 12.70   0.09446154
 12.75   0.09453846
 12.80   0.09459615
 12.85   0.09465385
 12.90   0.09471154
 12.95   0.09478846
 13.00   0.09484615
 13.05   0.09490385
 13.10   0.09496154
 13.15   0.09503846
 13.20   0.09509615
 13.25   0.09515385
 13.30   0.09521154
 13.35   0.09528846
 13.40   0.09532692
 13.45   0.09536538
 13.50   0.09542308
 13.55   0.09548077
 13.60   0.09551923
 13.65   0.09557692
 13.70   0.09563462
 13.75   0.09567308
 13.80   0.09571154
 13.85   0.09578846
 13.90   0.09582692
 13.95   0.09586538
 14.00   0.09590385


==> ERC_gauss1.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.49750000
  0.22   0.49500000
  0.23   0.49250000
  0.24   0.48750000
  0.25   0.48250000
  0.26   0.47500000
  0.27   0.46750000
  0.28   0.45750000
  0.29   0.44500000
  0.30   0.43000000
  0.31   0.41500000
  0.32   0.39500000
  0.33   0.37500000
  0.34   0.35250000
  0.35   0.32500000
  0.36   0.29500000
  0.37   0.26250000
  0.38   0.22500000
  0.39   0.18250000
  0.40   0.13500000
  0.41   0.08000000
  0.42   0.01750000
  0.43   0.00000000
  0.44   0.00000000
  0.45   0.00000000
  0.46   0.00000000
  0.47   0.00000000
  0.48   0.00000000
  0.49   0.00000000
  0.50   0.00000000
  0.51   0.00000000
  0.52   0.00000000
  0.53   0.00000000
  0.54   0.00000000
  0.55   0.00000000
  0.56   0.00000000
  0.57   0.00000000
  0.58   0.00000000
  0.59   0.00000000
  0.60   0.00000000
  0.61   0.00000000
  0.62   0.00000000
  0.63   0.00000000
  0.64   0.00000000
  0.65   0.00000000
  0.66   0.00000000
  0.67   0.00000000
  0.68   0.00000000
  0.69   0.00000000
  0.70   0.00000000
  0.71   0.00000000
  0.72   0.00000000
  0.73   0.00000000
  0.74   0.00000000
  0.75   0.00000000
  0.76   0.00000000
  0.77   0.00000000
  0.78   0.00000000
  0.79   0.00000000
  0.80   0.00000000
  0.81   0.00000000
  0.82   0.00000000
  0.83   0.00000000
  0.84   0.00000000
  0.85   0.00000000
  0.86   0.00000000
  0.87   0.00000000
  0.88   0.00000000
  0.89   0.00000000
  0.90   0.00000000
  0.91   0.00000000
  0.92   0.00000000
  0.93   0.00000000
  0.94   0.00000000
  0.95   0.00000000
  0.96   0.00000000
  0.97   0.00000000
  0.98   0.00000000
  0.99   0.00000000
  1.00   0.00000000
  1.01   0.00000000
  1.02   0.00000000
  1.03   0.00000000
  1.04   0.00000000
  1.05   0.00000000
  1.06   0.00000000
  1.07   0.00000000
  1.08   0.00000000
  1.09   0.00000000
  1.10   0.00000000
  1.11   0.00000000
  1.12   0.00000000
  1.13   0.00000000
  1.14   0.00000000
  1.15   0.00000000
  1.16   0.00000000
  1.17   0.00000000
  1.18   0.00000000
  1.19   0.00000000
  1.20   0.00000000
  1.21   0.00000000
  1.22   0.00000000
  1.23   0.00000000
  1.24   0.00000000
  1.25   0.00000000
  1.26   0.00000000
  1.27   0.00000000
  1.28   0.00000000
  1.29   0.00000000
  1.30   0.00000000
  1.31   0.00000000
  1.32   0.00000000
  1.33   0.00000000
  1.34   0.00000000
  1.35   0.00000000
  1.36   0.00000000
  1.37   0.00000000
  1.38   0.00000000
  1.39   0.00000000
  1.40   0.00000000
  1.41   0.00000000
  1.42   0.00000000
  1.43   0.00000000
  1.44   0.00000000
  1.45   0.00000000
  1.46   0.00000000
  1.47   0.00000000
  1.48   0.00000000
  1.49   0.00000000
  1.50   0.00000000
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss10.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18486111
  0.75   0.18083333
  0.76   0.17736111
  0.77   0.17361111
  0.78   0.17013889
  0.79   0.16680556
  0.80   0.16333333
  0.81   0.16013889
  0.82   0.15694444
  0.83   0.15375000
  0.84   0.15083333
  0.85   0.14791667
  0.86   0.14527778
  0.87   0.14263889
  0.88   0.14000000
  0.89   0.13750000
  0.90   0.13500000
  0.91   0.13250000
  0.92   0.13000000
  0.93   0.12750000
  0.94   0.12513889
  0.95   0.12277778
  0.96   0.12041667
  0.97   0.11819444
  0.98   0.11597222
  0.99   0.11416667
  1.00   0.11208333
  1.01   0.11000000
  1.02   0.10805556
  1.03   0.10611111
  1.04   0.10444444
  1.05   0.10263889
  1.06   0.10083333
  1.07   0.09930556
  1.08   0.09763889
  1.09   0.09597222
  1.10   0.09458333
  1.11   0.09291667
  1.12   0.09166667
  1.13   0.09000000
  1.14   0.08847222
  1.15   0.08722222
  1.16   0.08569444
  1.17   0.08458333
  1.18   0.08305556
  1.19   0.08208333
  1.20   0.08069444
  1.21   0.07972222
  1.22   0.07847222
  1.23   0.07750000
  1.24   0.07652778
  1.25   0.07527778
  1.26   0.07444444
  1.27   0.07305556
  1.28   0.07222222
  1.29   0.07097222
  1.30   0.07000000
  1.31   0.06916667
  1.32   0.06791667
  1.33   0.06708333
  1.34   0.06597222
  1.35   0.06513889
  1.36   0.06430556
  1.37   0.06333333
  1.38   0.06263889
  1.39   0.06180556
  1.40   0.06097222
  1.41   0.06041667
  1.42   0.05958333
  1.43   0.05902778
  1.44   0.05819444
  1.45   0.05750000
  1.46   0.05680556
  1.47   0.05597222
  1.48   0.05541667
  1.49   0.05458333
  1.50   0.05402778
  1.51   0.05319444
  1.52   0.05250000
  1.53   0.05180556
  1.54   0.05097222
  1.55   0.05041667
  1.56   0.04972222
  1.57   0.04930556
  1.58   0.04847222
  1.59   0.04791667
  1.60   0.04750000
  1.61   0.04708333
  1.62   0.04652778
  1.63   0.04569444
  1.64   0.04527778
  1.65   0.04472222
  1.66   0.04430556
  1.67   0.04347222
  1.68   0.04291667
  1.69   0.04250000
  1.70   0.04208333
  1.71   0.04166667
  1.72   0.04083333
  1.73   0.04041667
  1.74   0.04000000
  1.75   0.03958333
  1.76   0.03916667
  1.77   0.03833333
  1.78   0.03791667
  1.79   0.03750000
  1.80   0.03708333
  1.81   0.03666667
  1.82   0.03583333
  1.83   0.03541667
  1.84   0.03500000
  1.85   0.03458333
  1.86   0.03416667
  1.87   0.03333333
  1.88   0.03291667
  1.89   0.03250000
  1.90   0.03208333
  1.91   0.03152778
  1.92   0.03069444
  1.93   0.03027778
  1.94   0.02972222
  1.95   0.02930556
  1.96   0.02847222
  1.97   0.02791667
  1.98   0.02750000
  1.99   0.02708333
  2.00   0.02652778
  2.01   0.02569444
  2.02   0.02527778
  2.03   0.02472222
  2.04   0.02416667
  2.05   0.02333333
  2.06   0.02277778
  2.07   0.02208333
  2.08   0.02152778
  2.09   0.02069444
  2.10   0.02000000
  2.11   0.01930556
  2.12   0.01847222
  2.13   0.01791667
  2.14   0.01708333
  2.15   0.01652778
  2.16   0.01569444
  2.17   0.01486111
  2.18   0.01416667
  2.19   0.01333333
  2.20   0.01250000
  2.21   0.01166667
  2.22   0.01069444
  2.23   0.00986111
  2.24   0.00902778
  2.25   0.00791667
  2.26   0.00694444
  2.27   0.00569444
  2.28   0.00486111
  2.29   0.00388889
  2.30   0.00277778


==> ERC_gauss2.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.49750000
  0.22   0.49500000
  0.23   0.49250000
  0.24   0.48750000
  0.25   0.48250000
  0.26   0.47750000
  0.27   0.47000000
  0.28   0.46000000
  0.29   0.45000000
  0.30   0.44000000
  0.31   0.42750000
  0.32   0.41500000
  0.33   0.40000000
  0.34   0.38500000
  0.35   0.37250000
  0.36   0.35500000
  0.37   0.34000000
  0.38   0.32500000
  0.39   0.30750000
  0.40   0.29000000
  0.41   0.27500000
  0.42   0.25750000
  0.43   0.24000000
  0.44   0.22250000
  0.45   0.20500000
  0.46   0.19000000
  0.47   0.17250000
  0.48   0.15500000
  0.49   0.13750000
  0.50   0.12000000
  0.51   0.10250000
  0.52   0.08250000
  0.53   0.06500000
  0.54   0.04750000
  0.55   0.02750000
  0.56   0.01000000
  0.57   0.00000000
  0.58   0.00000000
  0.59   0.00000000
  0.60   0.00000000
  0.61   0.00000000
  0.62   0.00000000
  0.63   0.00000000
  0.64   0.00000000
  0.65   0.00000000
  0.66   0.00000000
  0.67   0.00000000
  0.68   0.00000000
  0.69   0.00000000
  0.70   0.00000000
  0.71   0.00000000
  0.72   0.00000000
  0.73   0.00000000
  0.74   0.00000000
  0.75   0.00000000
  0.76   0.00000000
  0.77   0.00000000
  0.78   0.00000000
  0.79   0.00000000
  0.80   0.00000000
  0.81   0.00000000
  0.82   0.00000000
  0.83   0.00000000
  0.84   0.00000000
  0.85   0.00000000
  0.86   0.00000000
  0.87   0.00000000
  0.88   0.00000000
  0.89   0.00000000
  0.90   0.00000000
  0.91   0.00000000
  0.92   0.00000000
  0.93   0.00000000
  0.94   0.00000000
  0.95   0.00000000
  0.96   0.00000000
  0.97   0.00000000
  0.98   0.00000000
  0.99   0.00000000
  1.00   0.00000000
  1.01   0.00000000
  1.02   0.00000000
  1.03   0.00000000
  1.04   0.00000000
  1.05   0.00000000
  1.06   0.00000000
  1.07   0.00000000
  1.08   0.00000000
  1.09   0.00000000
  1.10   0.00000000
  1.11   0.00000000
  1.12   0.00000000
  1.13   0.00000000
  1.14   0.00000000
  1.15   0.00000000
  1.16   0.00000000
  1.17   0.00000000
  1.18   0.00000000
  1.19   0.00000000
  1.20   0.00000000
  1.21   0.00000000
  1.22   0.00000000
  1.23   0.00000000
  1.24   0.00000000
  1.25   0.00000000
  1.26   0.00000000
  1.27   0.00000000
  1.28   0.00000000
  1.29   0.00000000
  1.30   0.00000000
  1.31   0.00000000
  1.32   0.00000000
  1.33   0.00000000
  1.34   0.00000000
  1.35   0.00000000
  1.36   0.00000000
  1.37   0.00000000
  1.38   0.00000000
  1.39   0.00000000
  1.40   0.00000000
  1.41   0.00000000
  1.42   0.00000000
  1.43   0.00000000
  1.44   0.00000000
  1.45   0.00000000
  1.46   0.00000000
  1.47   0.00000000
  1.48   0.00000000
  1.49   0.00000000
  1.50   0.00000000
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss3.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43500000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39500000
  0.41   0.38750000
  0.42   0.37750000
  0.43   0.37000000
  0.44   0.36000000
  0.45   0.35250000
  0.46   0.34250000
  0.47   0.33500000
  0.48   0.32500000
  0.49   0.31750000
  0.50   0.30750000
  0.51   0.30000000
  0.52   0.29000000
  0.53   0.28250000
  0.54   0.27250000
  0.55   0.26500000
  0.56   0.25500000
  0.57   0.24500000
  0.58   0.23750000
  0.59   0.22750000
  0.60   0.22000000
  0.61   0.21000000
  0.62   0.20250000
  0.63   0.19250000
  0.64   0.18250000
  0.65   0.17500000
  0.66   0.16500000
  0.67   0.15500000
  0.68   0.14750000
  0.69   0.13750000
  0.70   0.12750000
  0.71   0.12000000
  0.72   0.11000000
  0.73   0.10000000
  0.74   0.09000000
  0.75   0.08000000
  0.76   0.07000000
  0.77   0.06000000
  0.78   0.05000000
  0.79   0.04000000
  0.80   0.03000000
  0.81   0.01750000
  0.82   0.00750000
  0.83   0.00000000
  0.84   0.00000000
  0.85   0.00000000
  0.86   0.00000000
  0.87   0.00000000
  0.88   0.00000000
  0.89   0.00000000
  0.90   0.00000000
  0.91   0.00000000
  0.92   0.00000000
  0.93   0.00000000
  0.94   0.00000000
  0.95   0.00000000
  0.96   0.00000000
  0.97   0.00000000
  0.98   0.00000000
  0.99   0.00000000
  1.00   0.00000000
  1.01   0.00000000
  1.02   0.00000000
  1.03   0.00000000
  1.04   0.00000000
  1.05   0.00000000
  1.06   0.00000000
  1.07   0.00000000
  1.08   0.00000000
  1.09   0.00000000
  1.10   0.00000000
  1.11   0.00000000
  1.12   0.00000000
  1.13   0.00000000
  1.14   0.00000000
  1.15   0.00000000
  1.16   0.00000000
  1.17   0.00000000
  1.18   0.00000000
  1.19   0.00000000
  1.20   0.00000000
  1.21   0.00000000
  1.22   0.00000000
  1.23   0.00000000
  1.24   0.00000000
  1.25   0.00000000
  1.26   0.00000000
  1.27   0.00000000
  1.28   0.00000000
  1.29   0.00000000
  1.30   0.00000000
  1.31   0.00000000
  1.32   0.00000000
  1.33   0.00000000
  1.34   0.00000000
  1.35   0.00000000
  1.36   0.00000000
  1.37   0.00000000
  1.38   0.00000000
  1.39   0.00000000
  1.40   0.00000000
  1.41   0.00000000
  1.42   0.00000000
  1.43   0.00000000
  1.44   0.00000000
  1.45   0.00000000
  1.46   0.00000000
  1.47   0.00000000
  1.48   0.00000000
  1.49   0.00000000
  1.50   0.00000000
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss4.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31000000
  0.52   0.30250000
  0.53   0.29500000
  0.54   0.29000000
  0.55   0.28250000
  0.56   0.27500000
  0.57   0.27000000
  0.58   0.26250000
  0.59   0.25750000
  0.60   0.25000000
  0.61   0.24500000
  0.62   0.24000000
  0.63   0.23250000
  0.64   0.22750000
  0.65   0.22250000
  0.66   0.21750000
  0.67   0.21250000
  0.68   0.20500000
  0.69   0.20000000
  0.70   0.19500000
  0.71   0.19000000
  0.72   0.18500000
  0.73   0.18000000
  0.74   0.17500000
  0.75   0.17000000
  0.76   0.16500000
  0.77   0.16000000
  0.78   0.15750000
  0.79   0.15250000
  0.80   0.14750000
  0.81   0.14250000
  0.82   0.13750000
  0.83   0.13250000
  0.84   0.12750000
  0.85   0.12250000
  0.86   0.11750000
  0.87   0.11250000
  0.88   0.10750000
  0.89   0.10250000
  0.90   0.09750000
  0.91   0.09250000
  0.92   0.08750000
  0.93   0.08000000
  0.94   0.07500000
  0.95   0.07000000
  0.96   0.06500000
  0.97   0.06000000
  0.98   0.05250000
  0.99   0.04750000
  1.00   0.04250000
  1.01   0.03500000
  1.02   0.03000000
  1.03   0.02250000
  1.04   0.01750000
  1.05   0.01000000
  1.06   0.00250000
  1.07   0.00000000
  1.08   0.00000000
  1.09   0.00000000
  1.10   0.00000000
  1.11   0.00000000
  1.12   0.00000000
  1.13   0.00000000
  1.14   0.00000000
  1.15   0.00000000
  1.16   0.00000000
  1.17   0.00000000
  1.18   0.00000000
  1.19   0.00000000
  1.20   0.00000000
  1.21   0.00000000
  1.22   0.00000000
  1.23   0.00000000
  1.24   0.00000000
  1.25   0.00000000
  1.26   0.00000000
  1.27   0.00000000
  1.28   0.00000000
  1.29   0.00000000
  1.30   0.00000000
  1.31   0.00000000
  1.32   0.00000000
  1.33   0.00000000
  1.34   0.00000000
  1.35   0.00000000
  1.36   0.00000000
  1.37   0.00000000
  1.38   0.00000000
  1.39   0.00000000
  1.40   0.00000000
  1.41   0.00000000
  1.42   0.00000000
  1.43   0.00000000
  1.44   0.00000000
  1.45   0.00000000
  1.46   0.00000000
  1.47   0.00000000
  1.48   0.00000000
  1.49   0.00000000
  1.50   0.00000000
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss5.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18472222
  0.75   0.18069444
  0.76   0.17708333
  0.77   0.17305556
  0.78   0.16958333
  0.79   0.16569444
  0.80   0.16222222
  0.81   0.15861111
  0.82   0.15527778
  0.83   0.15194444
  0.84   0.14847222
  0.85   0.14541667
  0.86   0.14222222
  0.87   0.13930556
  0.88   0.13611111
  0.89   0.13305556
  0.90   0.13013889
  0.91   0.12736111
  0.92   0.12444444
  0.93   0.12152778
  0.94   0.11847222
  0.95   0.11555556
  0.96   0.11263889
  0.97   0.10986111
  0.98   0.10694444
  0.99   0.10402778
  1.00   0.10097222
  1.01   0.09805556
  1.02   0.09513889
  1.03   0.09236111
  1.04   0.08944444
  1.05   0.08638889
  1.06   0.08319444
  1.07   0.08027778
  1.08   0.07722222
  1.09   0.07416667
  1.10   0.07083333
  1.11   0.06763889
  1.12   0.06444444
  1.13   0.06138889
  1.14   0.05777778
  1.15   0.05444444
  1.16   0.05083333
  1.17   0.04750000
  1.18   0.04402778
  1.19   0.04027778
  1.20   0.03680556
  1.21   0.03277778
  1.22   0.02930556
  1.23   0.02527778
  1.24   0.02138889
  1.25   0.01750000
  1.26   0.01375000
  1.27   0.01041667
  1.28   0.00722222
  1.29   0.00000000
  1.30   0.00000000
  1.31   0.00000000
  1.32   0.00000000
  1.33   0.00000000
  1.34   0.00000000
  1.35   0.00000000
  1.36   0.00000000
  1.37   0.00000000
  1.38   0.00000000
  1.39   0.00000000
  1.40   0.00000000
  1.41   0.00000000
  1.42   0.00000000
  1.43   0.00000000
  1.44   0.00000000
  1.45   0.00000000
  1.46   0.00000000
  1.47   0.00000000
  1.48   0.00000000
  1.49   0.00000000
  1.50   0.00000000
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss6.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18486111
  0.75   0.18083333
  0.76   0.17736111
  0.77   0.17361111
  0.78   0.17013889
  0.79   0.16680556
  0.80   0.16333333
  0.81   0.16013889
  0.82   0.15694444
  0.83   0.15375000
  0.84   0.15083333
  0.85   0.14791667
  0.86   0.14527778
  0.87   0.14263889
  0.88   0.14000000
  0.89   0.13750000
  0.90   0.13500000
  0.91   0.13250000
  0.92   0.13000000
  0.93   0.12750000
  0.94   0.12500000
  0.95   0.12250000
  0.96   0.12000000
  0.97   0.11763889
  0.98   0.11527778
  0.99   0.11291667
  1.00   0.11069444
  1.01   0.10861111
  1.02   0.10680556
  1.03   0.10472222
  1.04   0.10277778
  1.05   0.10069444
  1.06   0.09902778
  1.07   0.09708333
  1.08   0.09500000
  1.09   0.09305556
  1.10   0.09111111
  1.11   0.08944444
  1.12   0.08750000
  1.13   0.08569444
  1.14   0.08402778
  1.15   0.08208333
  1.16   0.08027778
  1.17   0.07833333
  1.18   0.07666667
  1.19   0.07472222
  1.20   0.07277778
  1.21   0.07069444
  1.22   0.06902778
  1.23   0.06708333
  1.24   0.06500000
  1.25   0.06291667
  1.26   0.06083333
  1.27   0.05902778
  1.28   0.05694444
  1.29   0.05486111
  1.30   0.05263889
  1.31   0.05055556
  1.32   0.04847222
  1.33   0.04652778
  1.34   0.04430556
  1.35   0.04208333
  1.36   0.03972222
  1.37   0.03736111
  1.38   0.03500000
  1.39   0.03250000
  1.40   0.03000000
  1.41   0.02750000
  1.42   0.02486111
  1.43   0.02222222
  1.44   0.01958333
  1.45   0.01680556
  1.46   0.01402778
  1.47   0.01111111
  1.48   0.00861111
  1.49   0.00625000
  1.50   0.00430556
  1.51   0.00000000
  1.52   0.00000000
  1.53   0.00000000
  1.54   0.00000000
  1.55   0.00000000
  1.56   0.00000000
  1.57   0.00000000
  1.58   0.00000000
  1.59   0.00000000
  1.60   0.00000000
  1.61   0.00000000
  1.62   0.00000000
  1.63   0.00000000
  1.64   0.00000000
  1.65   0.00000000
  1.66   0.00000000
  1.67   0.00000000
  1.68   0.00000000
  1.69   0.00000000
  1.70   0.00000000
  1.71   0.00000000
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss7.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18486111
  0.75   0.18083333
  0.76   0.17736111
  0.77   0.17361111
  0.78   0.17013889
  0.79   0.16680556
  0.80   0.16333333
  0.81   0.16013889
  0.82   0.15694444
  0.83   0.15375000
  0.84   0.15083333
  0.85   0.14791667
  0.86   0.14527778
  0.87   0.14263889
  0.88   0.14000000
  0.89   0.13750000
  0.90   0.13500000
  0.91   0.13250000
  0.92   0.13000000
  0.93   0.12750000
  0.94   0.12513889
  0.95   0.12277778
  0.96   0.12041667
  0.97   0.11819444
  0.98   0.11597222
  0.99   0.11416667
  1.00   0.11208333
  1.01   0.11000000
  1.02   0.10805556
  1.03   0.10611111
  1.04   0.10444444
  1.05   0.10263889
  1.06   0.10083333
  1.07   0.09916667
  1.08   0.09750000
  1.09   0.09583333
  1.10   0.09430556
  1.11   0.09263889
  1.12   0.09111111
  1.13   0.08972222
  1.14   0.08805556
  1.15   0.08694444
  1.16   0.08527778
  1.17   0.08402778
  1.18   0.08250000
  1.19   0.08097222
  1.20   0.07972222
  1.21   0.07819444
  1.22   0.07708333
  1.23   0.07555556
  1.24   0.07444444
  1.25   0.07305556
  1.26   0.07194444
  1.27   0.07055556
  1.28   0.06944444
  1.29   0.06805556
  1.30   0.06694444
  1.31   0.06555556
  1.32   0.06444444
  1.33   0.06305556
  1.34   0.06194444
  1.35   0.06055556
  1.36   0.05944444
  1.37   0.05805556
  1.38   0.05694444
  1.39   0.05555556
  1.40   0.05444444
  1.41   0.05291667
  1.42   0.05180556
  1.43   0.05027778
  1.44   0.04902778
  1.45   0.04750000
  1.46   0.04597222
  1.47   0.04472222
  1.48   0.04305556
  1.49   0.04194444
  1.50   0.04027778
  1.51   0.03888889
  1.52   0.03736111
  1.53   0.03569444
  1.54   0.03416667
  1.55   0.03250000
  1.56   0.03083333
  1.57   0.02916667
  1.58   0.02736111
  1.59   0.02569444
  1.60   0.02402778
  1.61   0.02208333
  1.62   0.02027778
  1.63   0.01819444
  1.64   0.01652778
  1.65   0.01458333
  1.66   0.01250000
  1.67   0.01041667
  1.68   0.00847222
  1.69   0.00694444
  1.70   0.00513889
  1.71   0.00361111
  1.72   0.00000000
  1.73   0.00000000
  1.74   0.00000000
  1.75   0.00000000
  1.76   0.00000000
  1.77   0.00000000
  1.78   0.00000000
  1.79   0.00000000
  1.80   0.00000000
  1.81   0.00000000
  1.82   0.00000000
  1.83   0.00000000
  1.84   0.00000000
  1.85   0.00000000
  1.86   0.00000000
  1.87   0.00000000
  1.88   0.00000000
  1.89   0.00000000
  1.90   0.00000000
  1.91   0.00000000
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss8.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18486111
  0.75   0.18083333
  0.76   0.17736111
  0.77   0.17361111
  0.78   0.17013889
  0.79   0.16680556
  0.80   0.16333333
  0.81   0.16013889
  0.82   0.15694444
  0.83   0.15375000
  0.84   0.15083333
  0.85   0.14791667
  0.86   0.14527778
  0.87   0.14263889
  0.88   0.14000000
  0.89   0.13750000
  0.90   0.13500000
  0.91   0.13250000
  0.92   0.13000000
  0.93   0.12750000
  0.94   0.12513889
  0.95   0.12277778
  0.96   0.12041667
  0.97   0.11819444
  0.98   0.11597222
  0.99   0.11416667
  1.00   0.11208333
  1.01   0.11000000
  1.02   0.10805556
  1.03   0.10611111
  1.04   0.10444444
  1.05   0.10263889
  1.06   0.10083333
  1.07   0.09930556
  1.08   0.09763889
  1.09   0.09597222
  1.10   0.09458333
  1.11   0.09291667
  1.12   0.09166667
  1.13   0.09000000
  1.14   0.08847222
  1.15   0.08722222
  1.16   0.08569444
  1.17   0.08458333
  1.18   0.08305556
  1.19   0.08194444
  1.20   0.08055556
  1.21   0.07958333
  1.22   0.07819444
  1.23   0.07722222
  1.24   0.07597222
  1.25   0.07500000
  1.26   0.07402778
  1.27   0.07277778
  1.28   0.07194444
  1.29   0.07055556
  1.30   0.06972222
  1.31   0.06847222
  1.32   0.06750000
  1.33   0.06666667
  1.34   0.06541667
  1.35   0.06458333
  1.36   0.06347222
  1.37   0.06263889
  1.38   0.06180556
  1.39   0.06083333
  1.40   0.06000000
  1.41   0.05916667
  1.42   0.05819444
  1.43   0.05736111
  1.44   0.05652778
  1.45   0.05541667
  1.46   0.05458333
  1.47   0.05347222
  1.48   0.05263889
  1.49   0.05180556
  1.50   0.05083333
  1.51   0.05000000
  1.52   0.04916667
  1.53   0.04819444
  1.54   0.04736111
  1.55   0.04652778
  1.56   0.04541667
  1.57   0.04458333
  1.58   0.04333333
  1.59   0.04250000
  1.60   0.04166667
  1.61   0.04041667
  1.62   0.03958333
  1.63   0.03833333
  1.64   0.03750000
  1.65   0.03666667
  1.66   0.03541667
  1.67   0.03458333
  1.68   0.03333333
  1.69   0.03250000
  1.70   0.03152778
  1.71   0.03027778
  1.72   0.02930556
  1.73   0.02791667
  1.74   0.02694444
  1.75   0.02555556
  1.76   0.02444444
  1.77   0.02305556
  1.78   0.02194444
  1.79   0.02041667
  1.80   0.01930556
  1.81   0.01777778
  1.82   0.01652778
  1.83   0.01500000
  1.84   0.01333333
  1.85   0.01208333
  1.86   0.01041667
  1.87   0.00902778
  1.88   0.00736111
  1.89   0.00583333
  1.90   0.00458333
  1.91   0.00319444
  1.92   0.00000000
  1.93   0.00000000
  1.94   0.00000000
  1.95   0.00000000
  1.96   0.00000000
  1.97   0.00000000
  1.98   0.00000000
  1.99   0.00000000
  2.00   0.00000000
  2.01   0.00000000
  2.02   0.00000000
  2.03   0.00000000
  2.04   0.00000000
  2.05   0.00000000
  2.06   0.00000000
  2.07   0.00000000
  2.08   0.00000000
  2.09   0.00000000
  2.10   0.00000000
  2.11   0.00000000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> ERC_gauss9.dat <==
  0.01   0.50000000
  0.02   0.50000000
  0.03   0.50000000
  0.04   0.50000000
  0.05   0.50000000
  0.06   0.50000000
  0.07   0.50000000
  0.08   0.50000000
  0.09   0.50000000
  0.10   0.50000000
  0.11   0.50000000
  0.12   0.50000000
  0.13   0.50000000
  0.14   0.50000000
  0.15   0.50000000
  0.16   0.50000000
  0.17   0.50000000
  0.18   0.50000000
  0.19   0.50000000
  0.20   0.50000000
  0.21   0.50000000
  0.22   0.49750000
  0.23   0.49750000
  0.24   0.49500000
  0.25   0.49250000
  0.26   0.49000000
  0.27   0.48500000
  0.28   0.48000000
  0.29   0.47500000
  0.30   0.47000000
  0.31   0.46500000
  0.32   0.45750000
  0.33   0.45000000
  0.34   0.44250000
  0.35   0.43750000
  0.36   0.42750000
  0.37   0.42000000
  0.38   0.41250000
  0.39   0.40500000
  0.40   0.39750000
  0.41   0.38750000
  0.42   0.38000000
  0.43   0.37250000
  0.44   0.36500000
  0.45   0.35500000
  0.46   0.34750000
  0.47   0.34000000
  0.48   0.33250000
  0.49   0.32500000
  0.50   0.31750000
  0.51   0.31041667
  0.52   0.30333333
  0.53   0.29625000
  0.54   0.28958333
  0.55   0.28291667
  0.56   0.27625000
  0.57   0.27000000
  0.58   0.26375000
  0.59   0.25791667
  0.60   0.25208333
  0.61   0.24625000
  0.62   0.24083333
  0.63   0.23541667
  0.64   0.23027778
  0.65   0.22513889
  0.66   0.22013889
  0.67   0.21527778
  0.68   0.21041667
  0.69   0.20583333
  0.70   0.20125000
  0.71   0.19708333
  0.72   0.19277778
  0.73   0.18861111
  0.74   0.18486111
  0.75   0.18083333
  0.76   0.17736111
  0.77   0.17361111
  0.78   0.17013889
  0.79   0.16680556
  0.80   0.16333333
  0.81   0.16013889
  0.82   0.15694444
  0.83   0.15375000
  0.84   0.15083333
  0.85   0.14791667
  0.86   0.14527778
  0.87   0.14263889
  0.88   0.14000000
  0.89   0.13750000
  0.90   0.13500000
  0.91   0.13250000
  0.92   0.13000000
  0.93   0.12750000
  0.94   0.12513889
  0.95   0.12277778
  0.96   0.12041667
  0.97   0.11819444
  0.98   0.11597222
  0.99   0.11416667
  1.00   0.11208333
  1.01   0.11000000
  1.02   0.10805556
  1.03   0.10611111
  1.04   0.10444444
  1.05   0.10263889
  1.06   0.10083333
  1.07   0.09930556
  1.08   0.09763889
  1.09   0.09597222
  1.10   0.09458333
  1.11   0.09291667
  1.12   0.09166667
  1.13   0.09000000
  1.14   0.08847222
  1.15   0.08722222
  1.16   0.08569444
  1.17   0.08458333
  1.18   0.08305556
  1.19   0.08208333
  1.20   0.08069444
  1.21   0.07972222
  1.22   0.07847222
  1.23   0.07750000
  1.24   0.07652778
  1.25   0.07527778
  1.26   0.07444444
  1.27   0.07305556
  1.28   0.07222222
  1.29   0.07097222
  1.30   0.07000000
  1.31   0.06916667
  1.32   0.06791667
  1.33   0.06708333
  1.34   0.06597222
  1.35   0.06513889
  1.36   0.06430556
  1.37   0.06333333
  1.38   0.06250000
  1.39   0.06166667
  1.40   0.06083333
  1.41   0.06000000
  1.42   0.05916667
  1.43   0.05833333
  1.44   0.05763889
  1.45   0.05680556
  1.46   0.05597222
  1.47   0.05541667
  1.48   0.05458333
  1.49   0.05402778
  1.50   0.05319444
  1.51   0.05250000
  1.52   0.05180556
  1.53   0.05097222
  1.54   0.05041667
  1.55   0.04972222
  1.56   0.04916667
  1.57   0.04833333
  1.58   0.04777778
  1.59   0.04722222
  1.60   0.04666667
  1.61   0.04583333
  1.62   0.04527778
  1.63   0.04458333
  1.64   0.04402778
  1.65   0.04319444
  1.66   0.04250000
  1.67   0.04180556
  1.68   0.04097222
  1.69   0.04041667
  1.70   0.03972222
  1.71   0.03916667
  1.72   0.03833333
  1.73   0.03777778
  1.74   0.03708333
  1.75   0.03652778
  1.76   0.03569444
  1.77   0.03500000
  1.78   0.03430556
  1.79   0.03347222
  1.80   0.03291667
  1.81   0.03208333
  1.82   0.03152778
  1.83   0.03069444
  1.84   0.02986111
  1.85   0.02916667
  1.86   0.02833333
  1.87   0.02750000
  1.88   0.02666667
  1.89   0.02569444
  1.90   0.02486111
  1.91   0.02402778
  1.92   0.02291667
  1.93   0.02208333
  1.94   0.02097222
  1.95   0.02013889
  1.96   0.01930556
  1.97   0.01819444
  1.98   0.01736111
  1.99   0.01638889
  2.00   0.01527778
  2.01   0.01430556
  2.02   0.01291667
  2.03   0.01194444
  2.04   0.01055556
  2.05   0.00944444
  2.06   0.00805556
  2.07   0.00694444
  2.08   0.00555556
  2.09   0.00458333
  2.10   0.00333333
  2.11   0.00250000
  2.12   0.00000000
  2.13   0.00000000
  2.14   0.00000000
  2.15   0.00000000
  2.16   0.00000000
  2.17   0.00000000
  2.18   0.00000000
  2.19   0.00000000
  2.20   0.00000000
  2.21   0.00000000
  2.22   0.00000000
  2.23   0.00000000
  2.24   0.00000000
  2.25   0.00000000
  2.26   0.00000000
  2.27   0.00000000
  2.28   0.00000000
  2.29   0.00000000
  2.30   0.00000000


==> fresnel_abschaetz_cor.dat <==
  0.00   0.11383876
  1.00   0.11383876
  2.00   0.11383876
  3.00   0.11383876
  4.00   0.11383876
  5.00   0.11383876
  6.00   0.11383876
  7.00   0.11383876
  8.00   0.11383876
  9.00   0.11383876
 10.00   0.11383876
 11.00   0.11383876
 12.00   0.11383876
 13.00   0.11383876
 14.00   0.11383876
 15.00   0.11383876
 16.00   0.11383876
 17.00   0.11383876
 18.00   0.11383876
 19.00   0.11383876
 20.00   0.11383876
 21.00   0.11383876
 22.00   0.11383876
 23.00   0.11383876
 24.00   0.11383876
 25.00   0.11383876
 26.00   0.11383876
 27.00   0.11383876
 28.00   0.11383876
 29.00   0.11383876
 30.00   0.11383876
 31.00   0.11383876
 32.00   0.11146817
 33.00   0.10481488
 34.00   0.09873997
 35.00   0.09317829
 36.00   0.08807362
 37.00   0.08337722
 38.00   0.07904668
 39.00   0.07504498
 40.00   0.07133963
 41.00   0.06790209
 42.00   0.06470715
 43.00   0.06173251
 44.00   0.05895837
 45.00   0.05636712
 46.00   0.05394301
 47.00   0.05167198
 48.00   0.04954141
 49.00   0.04753995
 50.00   0.04565736
 51.00   0.04388443
 52.00   0.04221280
 53.00   0.04063489
 54.00   0.03914383
 55.00   0.03773336
 56.00   0.03639777
 57.00   0.03513186
 58.00   0.03393086
 59.00   0.03279041
 60.00   0.03170650
 61.00   0.03067547
 62.00   0.02969391
 63.00   0.02875873
 64.00   0.02786704
 65.00   0.02701619
 66.00   0.02620372
 67.00   0.02542736
 68.00   0.02468499
 69.00   0.02397467
 70.00   0.02329457
 71.00   0.02264301
 72.00   0.02201840
 73.00   0.02141929
 74.00   0.02084430
 75.00   0.02029216
 76.00   0.01976167
 77.00   0.01925171
 78.00   0.01876124
 79.00   0.01828928
 80.00   0.01770631
 81.00   0.01712937
 82.00   0.01657796
 83.00   0.01605067
 84.00   0.01554616
 85.00   0.01506321
 86.00   0.01460065
 87.00   0.01415739
 88.00   0.01373243
 89.00   0.01332482
 90.00   0.01293366
 91.00   0.01255811
 92.00   0.01219740
 93.00   0.01185078
 94.00   0.01151756
 95.00   0.01119709
 96.00   0.01088875
 97.00   0.01059197
 98.00   0.01030620
 99.00   0.01003092
100.00   0.00976565
101.00   0.00950994
102.00   0.00926334
103.00   0.00902545
104.00   0.00879588
105.00   0.00857426
106.00   0.00836025
107.00   0.00815351
108.00   0.00795374
109.00   0.00776064
110.00   0.00757392
111.00   0.00739333
112.00   0.00721860
113.00   0.00704951
114.00   0.00688581
115.00   0.00672729
116.00   0.00657375
117.00   0.00642499
118.00   0.00628081
119.00   0.00614105
120.00   0.00600553
121.00   0.00587409
122.00   0.00574657
123.00   0.00562282
124.00   0.00550271
125.00   0.00538610
126.00   0.00527286
127.00   0.00516287
128.00   0.00505601
129.00   0.00495217
130.00   0.00485124
131.00   0.00475311
132.00   0.00465769
133.00   0.00456489
134.00   0.00447461
135.00   0.00438677
136.00   0.00430128
137.00   0.00421806
138.00   0.00413705
139.00   0.00405815
140.00   0.00398132
141.00   0.00390646
142.00   0.00383353
143.00   0.00376246
144.00   0.00369319
145.00   0.00362566
146.00   0.00355981
147.00   0.00349560
148.00   0.00343297
149.00   0.00337187
150.00   0.00331226


==> fresnel_atom.dat <==
-500.00   0.00599981
-499.00   0.00261468
-498.00  -0.00956127
-497.00   0.00528341
-496.00   0.00663407
-495.00  -0.01176833
-494.00   0.00227566
-493.00   0.01149492
-492.00  -0.01196954
-491.00  -0.00321728
-490.00   0.01589801
-489.00  -0.00895590
-488.00  -0.01055590
-487.00   0.01793655
-486.00  -0.00208308
-485.00  -0.01795691
-484.00   0.01556202
-483.00   0.00801567
-482.00  -0.02256054
-481.00   0.00750432
-480.00   0.01887204
-479.00  -0.02117040
-478.00  -0.00554181
-477.00   0.02627972
-476.00  -0.01176244
-475.00  -0.02002942
-474.00   0.02553952
-473.00   0.00462517
-472.00  -0.02984046
-471.00   0.01392231
-470.00   0.02266505
-469.00  -0.02847826
-468.00  -0.00648996
-467.00   0.03361853
-466.00  -0.01300602
-465.00  -0.02747540
-464.00   0.02924218
-463.00   0.01206235
-462.00  -0.03704489
-461.00   0.00777623
-460.00   0.03415586
-459.00  -0.02618176
-458.00  -0.02158578
-457.00   0.03812752
-456.00   0.00292547
-455.00  -0.04071498
-454.00   0.01696510
-453.00   0.03365061
-452.00  -0.03337943
-451.00  -0.01894495
-450.00   0.04288192
-449.00   0.00008871
-448.00  -0.04389550
-447.00   0.01896153
-446.00   0.03673619
-445.00  -0.03469340
-444.00  -0.02322045
-443.00   0.04465715
-442.00   0.00604204
-441.00  -0.04772756
-440.00   0.01188598
-439.00   0.04404616
-438.00  -0.02797710
-437.00  -0.03474106
-436.00   0.04032603
-435.00   0.02154006
-434.00  -0.04785714
-433.00  -0.00637968
-432.00   0.05029780
-431.00  -0.00891848
-430.00  -0.04803208
-429.00   0.02286809
-428.00   0.04189465
-427.00  -0.03442930
-426.00  -0.03295646
-425.00   0.04302646
-424.00   0.02233783
-423.00  -0.04849854
-422.00  -0.01106854
-421.00   0.05101046
-420.00  -0.00000000
-419.00  -0.05095049
-418.00   0.01023485
-417.00   0.04883200
-416.00  -0.01922421
-415.00  -0.04521096
-414.00   0.02675450
-413.00   0.04062444
-412.00  -0.03277311
-411.00  -0.03555034
-410.00   0.03734601
-409.00   0.03038606
-408.00  -0.04061670
-407.00  -0.02544174
-406.00   0.04277044
-405.00   0.02094395
-404.00  -0.04400562
-403.00  -0.01704552
-402.00   0.04451263
-401.00   0.01383821
-400.00  -0.04445952
-399.00  -0.01136586
-398.00   0.04398341
-397.00   0.00963610
-396.00  -0.04318638
-395.00  -0.00862989
-394.00   0.04213470
-393.00   0.00830821
-392.00  -0.04086045
-391.00  -0.00861604
-390.00   0.03936510
-389.00   0.00948371
-388.00  -0.03762458
-387.00  -0.01082625
-386.00   0.03559583
-385.00   0.01254122
-384.00  -0.03322506
-383.00  -0.01450617
-382.00   0.03045769
-381.00   0.01657657
-380.00  -0.02725016
-379.00  -0.01858569
-378.00   0.02358330
-377.00   0.02034782
-376.00  -0.01947653
-375.00  -0.02166621
-374.00   0.01500158
-373.00   0.02234719
-372.00  -0.01029328
-371.00  -0.02222073
-370.00   0.00555466
-369.00   0.02116717
-368.00  -0.00105251
-367.00  -0.01914785
-366.00  -0.00290015
-365.00   0.01623517
-364.00   0.00597760
-363.00  -0.01263548
-362.00  -0.00789136
-361.00   0.00869583
-360.00   0.00845355
-359.00  -0.00488511
-358.00  -0.00764493
-357.00   0.00174121
-356.00   0.00567341
-355.00   0.00021893
-354.00  -0.00300278
-353.00  -0.00062122
-352.00   0.00032964
-351.00  -0.00063021
-350.00   0.00151049
-349.00   0.00323622
-348.00  -0.00171460
-347.00  -0.00644894
-346.00  -0.00025341
-345.00   0.00912859
-344.00   0.00440991
-343.00  -0.00994631
-342.00  -0.01005524
-341.00   0.00773567
-340.00   0.01572929
-339.00  -0.00194154
-338.00  -0.01940899
-337.00  -0.00694935
-336.00   0.01899209
-335.00   0.01716711
-334.00  -0.01302083
-333.00  -0.02579165
-332.00   0.00147546
-331.00   0.02938568
-330.00   0.01365127
-329.00  -0.02510405
-328.00  -0.02834212
-327.00   0.01203241
-326.00   0.03737284
-325.00   0.00772236
-324.00  -0.03597832
-323.00  -0.02879103
-322.00   0.02199411
-321.00   0.04364086
-320.00   0.00231492
-319.00  -0.04508253
-318.00  -0.02974997
-317.00   0.02957279
-316.00   0.04980820
-315.00  -0.00000000
-314.00  -0.05250830
-313.00  -0.03368573
-312.00   0.03331397
-311.00   0.05719073
-310.00   0.00303866
-309.00  -0.05777694
-308.00  -0.04233012
-307.00   0.03126648
-306.00   0.06573317
-305.00   0.01344638
-304.00  -0.05879623
-303.00  -0.05592233
-302.00   0.02062709
-301.00   0.07292163
-300.00   0.03228841
-299.00  -0.05136491
-298.00  -0.07183022
-297.00  -0.00140293
-296.00   0.07291312
-295.00   0.05766388
-294.00  -0.03008324
-293.00  -0.08284694
-292.00  -0.03477534
-291.00   0.05713270
-290.00   0.08169588
-289.00   0.00799371
-288.00  -0.07697433
-287.00  -0.07186878
-286.00   0.01859322
-285.00   0.08894861
-284.00   0.05652800
-283.00  -0.04221476
-282.00  -0.09392252
-281.00  -0.03873452
-280.00   0.06147003
-279.00   0.09360567
-278.00   0.02096406
-277.00  -0.07606675
-276.00  -0.08997390
-275.00  -0.00494920
-274.00   0.08643969
-273.00   0.08488151
-272.00  -0.00825903
-271.00  -0.09337973
-270.00  -0.07985670
-269.00   0.01811980
-268.00   0.09773776
-267.00   0.07603145
-266.00  -0.02440537
-265.00  -0.10021869
-264.00  -0.07414675
-263.00   0.02703122
-262.00   0.10125385
-261.00   0.07458188
-260.00  -0.02594140
-259.00  -0.10093252
-258.00  -0.07737208
-257.00   0.02106211
-256.00   0.09897855
-255.00   0.08219650
-254.00  -0.01232923
-253.00  -0.09476999
-252.00  -0.08833602
-251.00  -0.00020817
-250.00   0.08741411
-249.00   0.09461955
-248.00   0.01621342
-247.00  -0.07590144
-246.00  -0.09939852
-245.00  -0.03483706
-244.00   0.05936463
-243.00   0.10060980
-242.00   0.05448887
-241.00  -0.03745238
-240.00  -0.09600010
-239.00  -0.07269475
-238.00   0.01078708
-237.00   0.08357539
-236.00   0.08616597
-235.00   0.01859651
-234.00  -0.06228675
-233.00  -0.09122437
-232.00  -0.04702346
-231.00   0.03285446
-230.00   0.08468044
-229.00   0.06942419
-228.00   0.00153036
-227.00  -0.06511057
-226.00  -0.08029844
-225.00  -0.03505083
-224.00   0.03421628
-223.00   0.07545595
-222.00   0.06013195
-221.00   0.00236392
-220.00  -0.05418944
-219.00  -0.06959264
-218.00  -0.03559853
-217.00   0.02099798
-216.00   0.05975349
-215.00   0.05554516
-214.00   0.01440943
-213.00  -0.03330019
-212.00  -0.05550231
-211.00  -0.03987460
-210.00   0.00000000
-209.00   0.03620406
-208.00   0.04612923
-207.00   0.02639648
-206.00  -0.00728710
-205.00  -0.03246094
-204.00  -0.03491562
-203.00  -0.01641693
-202.00   0.00874356
-201.00   0.02454816
-200.00   0.02343537
-199.00   0.00948798
-198.00  -0.00628167
-197.00  -0.01421638
-196.00  -0.01188994
-195.00  -0.00410586
-194.00   0.00200892
-193.00   0.00266214
-192.00  -0.00031303
-191.00  -0.00180596
-190.00   0.00175567
-189.00   0.00893831
-188.00   0.01386427
-187.00   0.01050735
-186.00  -0.00229057
-185.00  -0.01873075
-184.00  -0.02870398
-183.00  -0.02387617
-182.00  -0.00354272
-181.00   0.02355090
-180.00   0.04299336
-179.00   0.04237441
-178.00   0.01869025
-177.00  -0.01878318
-176.00  -0.05212892
-175.00  -0.06344242
-174.00  -0.04421638
-173.00  -0.00058144
-172.00   0.04853503
-171.00   0.07977925
-170.00   0.07643449
-169.00   0.03690142
-168.00  -0.02357368
-167.00  -0.07897892
-166.00  -0.10385032
-165.00  -0.08479368
-164.00  -0.02703101
-163.00   0.04704114
-162.00   0.10680126
-161.00   0.12612385
-160.00   0.09451992
-159.00   0.02201725
-158.00  -0.06428388
-157.00  -0.13062519
-156.00  -0.14982096
-155.00  -0.11207486
-154.00  -0.02916622
-153.00   0.06958416
-152.00   0.14799779
-151.00   0.17633023
-150.00   0.14224579
-149.00   0.05550833
-148.00  -0.05521690
-147.00  -0.15220901
-146.00  -0.20164769
-145.00  -0.18517162
-144.00  -0.10614730
-143.00   0.01133909
-142.00   0.13027536
-141.00   0.21261225
-140.00   0.23133919
-139.00   0.17893054
-138.00   0.06963500
-137.00  -0.06491496
-136.00  -0.18524400
-135.00  -0.25572058
-134.00  -0.25488948
-133.00  -0.18150939
-132.00  -0.05472912
-131.00   0.09143062
-130.00   0.21754705
-129.00   0.28948263
-128.00   0.28737464
-127.00   0.21062441
-126.00   0.07776158
-125.00  -0.07855457
-124.00  -0.21991480
-123.00  -0.31168333
-122.00  -0.33128401
-121.00  -0.27331808
-120.00  -0.15046262
-119.00   0.00984197
-118.00   0.17193444
-117.00   0.30005669
-116.00   0.36617116
-115.00   0.35578450
-114.00   0.27064352
-113.00   0.12791837
-112.00  -0.04374730
-111.00  -0.21032275
-110.00  -0.33926055
-109.00  -0.40574827
-108.00  -0.39717122
-107.00  -0.31505532
-106.00  -0.17429603
-105.00   0.00000000
-104.00   0.17732497
-103.00   0.32726297
-102.00   0.42466145
-101.00   0.45362114
-100.00   0.40972355
-99.00   0.30026232
-98.00   0.14259480
-97.00  -0.03897802
-96.00  -0.21720072
-95.00  -0.36604271
-94.00  -0.46442591
-93.00  -0.49899096
-92.00  -0.46558452
-91.00  -0.36936761
-90.00  -0.22365007
-89.00  -0.04772247
-88.00   0.13593587
-87.00   0.30465130
-86.00   0.43835121
-85.00   0.52182859
-84.00   0.54624853
-83.00   0.50978895
-82.00   0.41742498
-81.00   0.27996747
-80.00   0.11253961
-79.00  -0.06728221
-78.00  -0.24142679
-77.00  -0.39316783
-76.00  -0.50866651
-75.00  -0.57809268
-74.00  -0.59625943
-73.00  -0.56276376
-72.00  -0.48167571
-71.00  -0.36085689
-70.00  -0.21101354
-69.00  -0.04459981
-68.00   0.12531508
-67.00   0.28611483
-66.00   0.42655803
-65.00   0.53749702
-64.00   0.61236177
-63.00   0.64740102
-62.00   0.64169365
-61.00   0.59695946
-60.00   0.51720984
-59.00   0.40828469
-58.00   0.27732354
-57.00   0.13221596
-56.00  -0.01892900
-55.00  -0.16826237
-54.00  -0.30860035
-53.00  -0.43374030
-52.00  -0.53868126
-51.00  -0.61974987
-50.00  -0.67463831
-49.00  -0.70236549
-48.00  -0.70317516
-47.00  -0.67838638
-46.00  -0.63021179
-45.00  -0.56155824
-44.00  -0.47582290
-43.00  -0.37669592
-42.00  -0.26797829
-41.00  -0.15342127
-40.00  -0.03659144
-39.00   0.07923652
-38.00   0.19115918
-37.00   0.29669693
-36.00   0.39382210
-35.00   0.48096546
-34.00   0.55700480
-33.00   0.62123894
-32.00   0.67335103
-31.00   0.71336420
-30.00   0.74159296
-29.00   0.75859269
-28.00   0.76510971
-27.00   0.76203340
-26.00   0.75035202
-25.00   0.73111284
-24.00   0.70538741
-23.00   0.67424201
-22.00   0.63871347
-21.00   0.59979007
-20.00   0.55839717
-19.00   0.51538724
-18.00   0.47153365
-17.00   0.42752776
-16.00   0.38397882
-15.00   0.34141602
-14.00   0.30029235
-13.00   0.26098977
-12.00   0.22382522
-11.00   0.18905725
-10.00   0.15689291
 -9.00   0.12749463
 -8.00   0.10098698
 -7.00   0.07746300
 -6.00   0.05699019
 -5.00   0.03961582
 -4.00   0.02537169
 -3.00   0.01427820
 -2.00   0.00634772
 -1.00   0.00158718
  0.00   0.00000000
  1.00   0.00158718
  2.00   0.00634772
  3.00   0.01427820
  4.00   0.02537169
  5.00   0.03961582
  6.00   0.05699019
  7.00   0.07746300
  8.00   0.10098698
  9.00   0.12749463
 10.00   0.15689291
 11.00   0.18905725
 12.00   0.22382522
 13.00   0.26098977
 14.00   0.30029235
 15.00   0.34141602
 16.00   0.38397882
 17.00   0.42752776
 18.00   0.47153365
 19.00   0.51538724
 20.00   0.55839717
 21.00   0.59979007
 22.00   0.63871347
 23.00   0.67424201
 24.00   0.70538741
 25.00   0.73111284
 26.00   0.75035202
 27.00   0.76203340
 28.00   0.76510971
 29.00   0.75859269
 30.00   0.74159296
 31.00   0.71336420
 32.00   0.67335103
 33.00   0.62123894
 34.00   0.55700480
 35.00   0.48096546
 36.00   0.39382210
 37.00   0.29669693
 38.00   0.19115918
 39.00   0.07923652
 40.00  -0.03659144
 41.00  -0.15342127
 42.00  -0.26797829
 43.00  -0.37669592
 44.00  -0.47582290
 45.00  -0.56155824
 46.00  -0.63021179
 47.00  -0.67838638
 48.00  -0.70317516
 49.00  -0.70236549
 50.00  -0.67463831
 51.00  -0.61974987
 52.00  -0.53868126
 53.00  -0.43374030
 54.00  -0.30860035
 55.00  -0.16826237
 56.00  -0.01892900
 57.00   0.13221596
 58.00   0.27732354
 59.00   0.40828469
 60.00   0.51720984
 61.00   0.59695946
 62.00   0.64169365
 63.00   0.64740102
 64.00   0.61236177
 65.00   0.53749702
 66.00   0.42655803
 67.00   0.28611483
 68.00   0.12531508
 69.00  -0.04459981
 70.00  -0.21101354
 71.00  -0.36085689
 72.00  -0.48167571
 73.00  -0.56276376
 74.00  -0.59625943
 75.00  -0.57809268
 76.00  -0.50866651
 77.00  -0.39316783
 78.00  -0.24142679
 79.00  -0.06728221
 80.00   0.11253961
 81.00   0.27996747
 82.00   0.41742498
 83.00   0.50978895
 84.00   0.54624853
 85.00   0.52182859
 86.00   0.43835121
 87.00   0.30465130
 88.00   0.13593587
 89.00  -0.04772247
 90.00  -0.22365007
 91.00  -0.36936761
 92.00  -0.46558452
 93.00  -0.49899096
 94.00  -0.46442591
 95.00  -0.36604271
 96.00  -0.21720072
 97.00  -0.03897802
 98.00   0.14259480
 99.00   0.30026232
100.00   0.40972355
101.00   0.45362114
102.00   0.42466145
103.00   0.32726297
104.00   0.17732497
105.00   0.00000000
106.00  -0.17429603
107.00  -0.31505532
108.00  -0.39717122
109.00  -0.40574827
110.00  -0.33926055
111.00  -0.21032275
112.00  -0.04374730
113.00   0.12791837
114.00   0.27064352
115.00   0.35578450
116.00   0.36617116
117.00   0.30005669
118.00   0.17193444
119.00   0.00984197
120.00  -0.15046262
121.00  -0.27331808
122.00  -0.33128401
123.00  -0.31168333
124.00  -0.21991480
125.00  -0.07855457
126.00   0.07776158
127.00   0.21062441
128.00   0.28737464
129.00   0.28948263
130.00   0.21754705
131.00   0.09143062
132.00  -0.05472912
133.00  -0.18150939
134.00  -0.25488948
135.00  -0.25572058
136.00  -0.18524400
137.00  -0.06491496
138.00   0.06963500
139.00   0.17893054
140.00   0.23133919
141.00   0.21261225
142.00   0.13027536
143.00   0.01133909
144.00  -0.10614730
145.00  -0.18517162
146.00  -0.20164769
147.00  -0.15220901
148.00  -0.05521690
149.00   0.05550833
150.00   0.14224579
151.00   0.17633023
152.00   0.14799779
153.00   0.06958416
154.00  -0.02916622
155.00  -0.11207486
156.00  -0.14982096
157.00  -0.13062519
158.00  -0.06428388
159.00   0.02201725
160.00   0.09451992
161.00   0.12612385
162.00   0.10680126
163.00   0.04704114
164.00  -0.02703101
165.00  -0.08479368
166.00  -0.10385032
167.00  -0.07897892
168.00  -0.02357368
169.00   0.03690142
170.00   0.07643449
171.00   0.07977925
172.00   0.04853503
173.00  -0.00058144
174.00  -0.04421638
175.00  -0.06344242
176.00  -0.05212892
177.00  -0.01878318
178.00   0.01869025
179.00   0.04237441
180.00   0.04299336
181.00   0.02355090
182.00  -0.00354272
183.00  -0.02387617
184.00  -0.02870398
185.00  -0.01873075
186.00  -0.00229057
187.00   0.01050735
188.00   0.01386427
189.00   0.00893831
190.00   0.00175567
191.00  -0.00180596
192.00  -0.00031303
193.00   0.00266214
194.00   0.00200892
195.00  -0.00410586
196.00  -0.01188994
197.00  -0.01421638
198.00  -0.00628167
199.00   0.00948798
200.00   0.02343537
201.00   0.02454816
202.00   0.00874356
203.00  -0.01641693
204.00  -0.03491562
205.00  -0.03246094
206.00  -0.00728710
207.00   0.02639648
208.00   0.04612923
209.00   0.03620406
210.00   0.00000000
211.00  -0.03987460
212.00  -0.05550231
213.00  -0.03330019
214.00   0.01440943
215.00   0.05554516
216.00   0.05975349
217.00   0.02099798
218.00  -0.03559853
219.00  -0.06959264
220.00  -0.05418944
221.00   0.00236392
222.00   0.06013195
223.00   0.07545595
224.00   0.03421628
225.00  -0.03505083
226.00  -0.08029844
227.00  -0.06511057
228.00   0.00153036
229.00   0.06942419
230.00   0.08468044
231.00   0.03285446
232.00  -0.04702346
233.00  -0.09122437
234.00  -0.06228675
235.00   0.01859651
236.00   0.08616597
237.00   0.08357539
238.00   0.01078708
239.00  -0.07269475
240.00  -0.09600010
241.00  -0.03745238
242.00   0.05448887
243.00   0.10060980
244.00   0.05936463
245.00  -0.03483706
246.00  -0.09939852
247.00  -0.07590144
248.00   0.01621342
249.00   0.09461955
250.00   0.08741411
251.00  -0.00020817
252.00  -0.08833602
253.00  -0.09476999
254.00  -0.01232923
255.00   0.08219650
256.00   0.09897855
257.00   0.02106211
258.00  -0.07737208
259.00  -0.10093252
260.00  -0.02594140
261.00   0.07458188
262.00   0.10125385
263.00   0.02703122
264.00  -0.07414675
265.00  -0.10021869
266.00  -0.02440537
267.00   0.07603145
268.00   0.09773776
269.00   0.01811980
270.00  -0.07985670
271.00  -0.09337973
272.00  -0.00825903
273.00   0.08488151
274.00   0.08643969
275.00  -0.00494920
276.00  -0.08997390
277.00  -0.07606675
278.00   0.02096406
279.00   0.09360567
280.00   0.06147003
281.00  -0.03873452
282.00  -0.09392252
283.00  -0.04221476
284.00   0.05652800
285.00   0.08894861
286.00   0.01859322
287.00  -0.07186878
288.00  -0.07697433
289.00   0.00799371
290.00   0.08169588
291.00   0.05713270
292.00  -0.03477534
293.00  -0.08284694
294.00  -0.03008324
295.00   0.05766388
296.00   0.07291312
297.00  -0.00140293
298.00  -0.07183022
299.00  -0.05136491
300.00   0.03228841
301.00   0.07292163
302.00   0.02062709
303.00  -0.05592233
304.00  -0.05879623
305.00   0.01344638
306.00   0.06573317
307.00   0.03126648
308.00  -0.04233012
309.00  -0.05777694
310.00   0.00303866
311.00   0.05719073
312.00   0.03331397
313.00  -0.03368573
314.00  -0.05250830
315.00  -0.00000000
316.00   0.04980820
317.00   0.02957279
318.00  -0.02974997
319.00  -0.04508253
320.00   0.00231492
321.00   0.04364086
322.00   0.02199411
323.00  -0.02879103
324.00  -0.03597832
325.00   0.00772236
326.00   0.03737284
327.00   0.01203241
328.00  -0.02834212
329.00  -0.02510405
330.00   0.01365127
331.00   0.02938568
332.00   0.00147546
333.00  -0.02579165
334.00  -0.01302083
335.00   0.01716711
336.00   0.01899209
337.00  -0.00694935
338.00  -0.01940899
339.00  -0.00194154
340.00   0.01572929
341.00   0.00773567
342.00  -0.01005524
343.00  -0.00994631
344.00   0.00440991
345.00   0.00912859
346.00  -0.00025341
347.00  -0.00644894
348.00  -0.00171460
349.00   0.00323622
350.00   0.00151049
351.00  -0.00063021
352.00   0.00032964
353.00  -0.00062122
354.00  -0.00300278
355.00   0.00021893
356.00   0.00567341
357.00   0.00174121
358.00  -0.00764493
359.00  -0.00488511
360.00   0.00845355
361.00   0.00869583
362.00  -0.00789136
363.00  -0.01263548
364.00   0.00597760
365.00   0.01623517
366.00  -0.00290015
367.00  -0.01914785
368.00  -0.00105251
369.00   0.02116717
370.00   0.00555466
371.00  -0.02222073
372.00  -0.01029328
373.00   0.02234719
374.00   0.01500158
375.00  -0.02166621
376.00  -0.01947653
377.00   0.02034782
378.00   0.02358330
379.00  -0.01858569
380.00  -0.02725016
381.00   0.01657657
382.00   0.03045769
383.00  -0.01450617
384.00  -0.03322506
385.00   0.01254122
386.00   0.03559583
387.00  -0.01082625
388.00  -0.03762458
389.00   0.00948371
390.00   0.03936510
391.00  -0.00861604
392.00  -0.04086045
393.00   0.00830821
394.00   0.04213470
395.00  -0.00862989
396.00  -0.04318638
397.00   0.00963610
398.00   0.04398341
399.00  -0.01136586
400.00  -0.04445952
401.00   0.01383821
402.00   0.04451263
403.00  -0.01704552
404.00  -0.04400562
405.00   0.02094395
406.00   0.04277044
407.00  -0.02544174
408.00  -0.04061670
409.00   0.03038606
410.00   0.03734601
411.00  -0.03555034
412.00  -0.03277311
413.00   0.04062444
414.00   0.02675450
415.00  -0.04521096
416.00  -0.01922421
417.00   0.04883200
418.00   0.01023485
419.00  -0.05095049
420.00  -0.00000000
421.00   0.05101046
422.00  -0.01106854
423.00  -0.04849854
424.00   0.02233783
425.00   0.04302646
426.00  -0.03295646
427.00  -0.03442930
428.00   0.04189465
429.00   0.02286809
430.00  -0.04803208
431.00  -0.00891848
432.00   0.05029780
433.00  -0.00637968
434.00  -0.04785714
435.00   0.02154006
436.00   0.04032603
437.00  -0.03474106
438.00  -0.02797710
439.00   0.04404616
440.00   0.01188598
441.00  -0.04772756
442.00   0.00604204
443.00   0.04465715
444.00  -0.02322045
445.00  -0.03469340
446.00   0.03673619
447.00   0.01896153
448.00  -0.04389550
449.00   0.00008871
450.00   0.04288192
451.00  -0.01894495
452.00  -0.03337943
453.00   0.03365061
454.00   0.01696510
455.00  -0.04071498
456.00   0.00292547
457.00   0.03812752
458.00  -0.02158578
459.00  -0.02618176
460.00   0.03415586
461.00   0.00777623
462.00  -0.03704489
463.00   0.01206235
464.00   0.02924218
465.00  -0.02747540
466.00  -0.01300602
467.00   0.03361853
468.00  -0.00648996
469.00  -0.02847826
470.00   0.02266505
471.00   0.01392231
472.00  -0.02984046
473.00   0.00462517
474.00   0.02553952
475.00  -0.02002942
476.00  -0.01176244
477.00   0.02627972
478.00  -0.00554181
479.00  -0.02117040
480.00   0.01887204
481.00   0.00750432
482.00  -0.02256054
483.00   0.00801567
484.00   0.01556202
485.00  -0.01795691
486.00  -0.00208308
487.00   0.01793655
488.00  -0.01055590
489.00  -0.00895590
490.00   0.01589801
491.00  -0.00321728
492.00  -0.01196954
493.00   0.01149492
494.00   0.00227566
495.00  -0.01176833
496.00   0.00663407
497.00   0.00528341
498.00  -0.00956127
499.00   0.00261468
500.00   0.00599981


==> fresnel_cor.dat <==
  0.00   0.00000000
  1.00   0.00002486
  2.00   0.00009943
  3.00   0.00022360
  4.00   0.00039722
  5.00   0.00062006
  6.00   0.00089181
  7.00   0.00121206
  8.00   0.00158029
  9.00   0.00199586
 10.00   0.00245796
 11.00   0.00296563
 12.00   0.00351770
 13.00   0.00411279
 14.00   0.00474925
 15.00   0.00542516
 16.00   0.00613829
 17.00   0.00688608
 18.00   0.00766559
 19.00   0.00847346
 20.00   0.00930595
 21.00   0.01015882
 22.00   0.01102740
 23.00   0.01190649
 24.00   0.01279040
 25.00   0.01367293
 26.00   0.01454735
 27.00   0.01540645
 28.00   0.01624250
 29.00   0.01704732
 30.00   0.01781230
 31.00   0.01852844
 32.00   0.01918646
 33.00   0.01977680
 34.00   0.02028978
 35.00   0.02071568
 36.00   0.02104485
 37.00   0.02126785
 38.00   0.02137565
 39.00   0.02135970
 40.00   0.02121221
 41.00   0.02092624
 42.00   0.02049598
 43.00   0.01991690
 44.00   0.01918595
 45.00   0.01830179
 46.00   0.01726497
 47.00   0.01607809
 48.00   0.01474599
 49.00   0.01327586
 50.00   0.01167738
 51.00   0.00996276
 52.00   0.00814680
 53.00   0.00624685
 54.00   0.00428271
 55.00   0.00227655
 56.00   0.00025267
 57.00   0.00176279
 58.00   0.00374212
 59.00   0.00565653
 60.00   0.00747655
 61.00   0.00917264
 62.00   0.01071573
 63.00   0.01207791
 64.00   0.01323308
 65.00   0.01415766
 66.00   0.01483130
 67.00   0.01523758
 68.00   0.01536464
 69.00   0.01520581
 70.00   0.01476010
 71.00   0.01403262
 72.00   0.01303487
 73.00   0.01178481
 74.00   0.01030689
 75.00   0.00863177
 76.00   0.00679590
 77.00   0.00484089
 78.00   0.00281265
 79.00   0.00076037
 80.00   0.00126468
 81.00   0.00321053
 82.00   0.00502602
 83.00   0.00666233
 84.00   0.00807458
 85.00   0.00922345
 86.00   0.01007659
 87.00   0.01061003
 88.00   0.01080929
 89.00   0.01067023
 90.00   0.01019963
 91.00   0.00941530
 92.00   0.00834592
 93.00   0.00703032
 94.00   0.00551643
 95.00   0.00385976
 96.00   0.00212153
 97.00   0.00036646
 98.00   0.00133968
 99.00   0.00293269
100.00   0.00435259
101.00   0.00554622
102.00   0.00646962
103.00   0.00709014
104.00   0.00738808
105.00   0.00735778
106.00   0.00700810
107.00   0.00636227
108.00   0.00545695
109.00   0.00434067
110.00   0.00307157
111.00   0.00171466
112.00   0.00033855
113.00   0.00098800
114.00   0.00219963
115.00   0.00323792
116.00   0.00405449
117.00   0.00461366
118.00   0.00489444
119.00   0.00489170
120.00   0.00461640
121.00   0.00409487
122.00   0.00336718
123.00   0.00248461
124.00   0.00150645
125.00   0.00049619
126.00   0.00048250
127.00   0.00136986
128.00   0.00211386
129.00   0.00267352
130.00   0.00302146
131.00   0.00314550
132.00   0.00304916
133.00   0.00275112
134.00   0.00228346
135.00   0.00168903
136.00   0.00101799
137.00   0.00032390
138.00   0.00034048
139.00   0.00092719
140.00   0.00139664
141.00   0.00172042
142.00   0.00188318
143.00   0.00188337
144.00   0.00173274
145.00   0.00145483
146.00   0.00108241
147.00   0.00065422
148.00   0.00021129
149.00   0.00020682
150.00   0.00056552


==> sigma_delta.dat <==
-1 -11.158
-0.99495 -10.909
-0.9899 -10.665
-0.98485 -10.427
-0.9798 -10.194
-0.97475 -9.9664
-0.9697 -9.7442
-0.96465 -9.5271
-0.9596 -9.315
-0.95455 -9.1078
-0.94949 -8.9053
-0.94444 -8.7075
-0.93939 -8.5142
-0.93434 -8.3254
-0.92929 -8.1409
-0.92424 -7.9607
-0.91919 -7.7846
-0.91414 -7.6125
-0.90909 -7.4444
-0.90404 -7.2802
-0.89899 -7.1198
-0.89394 -6.963
-0.88889 -6.8098
-0.88384 -6.6602
-0.87879 -6.514
-0.87374 -6.3712
-0.86869 -6.2316
-0.86364 -6.0953
-0.85859 -5.9621
-0.85354 -5.8319
-0.84848 -5.7047
-0.84343 -5.5805
-0.83838 -5.4591
-0.83333 -5.3405
-0.82828 -5.2247
-0.82323 -5.1114
-0.81818 -5.0008
-0.81313 -4.8928
-0.80808 -4.7872
-0.80303 -4.684
-0.79798 -4.5832
-0.79293 -4.4847
-0.78788 -4.3884
-0.78283 -4.2944
-0.77778 -4.2025
-0.77273 -4.1127
-0.76768 -4.025
-0.76263 -3.9392
-0.75758 -3.8554
-0.75253 -3.7735
-0.74747 -3.6934
-0.74242 -3.6152
-0.73737 -3.5387
-0.73232 -3.464
-0.72727 -3.3909
-0.72222 -3.3195
-0.71717 -3.2496
-0.71212 -3.1813
-0.70707 -3.1145
-0.70202 -3.0492
-0.69697 -2.9854
-0.69192 -2.9229
-0.68687 -2.8618
-0.68182 -2.802
-0.67677 -2.7435
-0.67172 -2.6863
-0.66667 -2.6302
-0.66162 -2.5754
-0.65657 -2.5217
-0.65152 -2.4692
-0.64646 -2.4177
-0.64141 -2.3674
-0.63636 -2.318
-0.63131 -2.2697
-0.62626 -2.2224
-0.62121 -2.176
-0.61616 -2.1305
-0.61111 -2.086
-0.60606 -2.0424
-0.60101 -1.9996
-0.59596 -1.9577
-0.59091 -1.9166
-0.58586 -1.8763
-0.58081 -1.8367
-0.57576 -1.798
-0.57071 -1.76
-0.56566 -1.7228
-0.56061 -1.6862
-0.55556 -1.6504
-0.55051 -1.6153
-0.54545 -1.5809
-0.5404 -1.5471
-0.53535 -1.514
-0.5303 -1.4816
-0.52525 -1.4498
-0.5202 -1.4186
-0.51515 -1.3881
-0.5101 -1.3582
-0.50505 -1.329
-0.5 -1.3003

